Empirical limb-darkening coefficients & transit parameters of known exoplanets from TESS

Although the main goal of the Transiting Exoplanet Survey Satellite (\textit{TESS}) is to search for new transiting exoplanets, its data can also be used to study in further detail already known systems. The \textit{TESS} bandpass is particularly interesting to study the limb-darkening effect of the stellar host which is imprinted in transit lightcurves, as the widely used \textsc{phoenix} and \textsc{atlas} stellar models predict different limb-darkening profiles. Here we study this effect by fitting the transit lightcurves of 176 known exoplanetary systems observed by \textit{TESS}, which allows us to extract empirical limb-darkening coefficients (LDCs) for the widely used quadratic law, but also updated transit parameters (including ephemerides refinements) as a byproduct. Comparing our empirically obtained LDCs with theoretical predictions, we find significant offsets when using tabulated \textit{TESS} LDCs. Specifically, the $u_2$ coefficients obtained using \textsc{phoenix} models show the largest discrepancies depending on the method used to derive them, with offsets that can reach up to $\Delta u_2 \approx 0.2$ on average. Most of those average offsets disappear, however, if one uses the SPAM algorithm introduced by Howarth (2011) to calculate the LDCs instead. Our results suggest, however, that for stars cooler than about 5000 K, no methodology is good enough to explain the limb-darkening effect: we observe a sharp deviation between measured and predicted LDCs on both quadratic LDCs of order $\Delta u_1, \Delta u_2 \approx 0.2$ for those cool stars. We recommend caution when assuming limb-darkening coefficients as perfectly known thus, in particular for these cooler stars when analyzing \textit{TESS} transit lightcurves.

==> ldc_ascii_mrt.dat <==
Title: Empirical limb-darkening coefficients & transit parameters of known
       exoplanets from TESS
Authors: Jayshil A. Patel and Néstor Espinoza
Table: Limb darkening coefficients calculated using different methods for
       quadratic law
================================================================================
Byte-by-byte Description of file: ldc_ascii_mrt.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1- 8  A8     ---    name         Name of the host star
10-13  F4.2   ---    u1_j         [0.13/1.35] u1 determined from juliet analysis
15-18  F4.2   ---    u1_j_p       [0.01/0.54] upper band of 68% credibility
20-23  F4.2   ---    u1_j_n       [0.01/0.83] lower band of 68% credibility
25-29  F5.2   ---    u2_j         [-0.41/0.57] u2 determined from juliet
                                 analysis
31-34  F4.2   ---    u2_j_p       [0.02/0.57] upper band of 68% credibility
36-39  F4.2   ---    u2_j_n       [0.02/0.47] lower band of 68% credibility
41-44  F4.2   ---    u1_code_ata  [0.14/0.54] u1 from EJ15 ATLAS
46-49  F4.2   ---    u2_code_ata  [0.13/0.44] u2 from EJ15 ATLAS
51-54  F4.2   ---    u1_code_pho  [0.12/0.5] u1 from EJ15 PHOENIX
56-59  F4.2   ---    u2_code_pho  [0.17/0.56] u2 from EJ15 PHOENIX
61-64  F4.2   ---    u1_cla_ata   u1 from C17 ATLAS
66-69  F4.2   ---    u2_cla_ata   u2 from C17 ATLAS
71-74  F4.2   ---    u1_cla_pho   [0.01/0.45] u1 from C17 PHOENIX
76-79  F4.2   ---    u2_cla_pho   [0.26/0.72] u2 from C17 PHOENIX
81-84  F4.2   ---    u1_cla_pho_r [0.11/0.49] u1 from C17 PHOENIX, with r-method
86-89  F4.2   ---    u2_cla_pho_r [0.18/0.58] u2 from C17 PHOENIX, with r-method
--------------------------------------------------------------------------------
Notes: EJ15 means the LDCs calculated using the method by Espinoza & Jordan 
       (2015) and C17 implies the tabulated values from Claret (2017), with 
       their r-method (C17r) and q-method (C17q) when using phoenix models.
--------------------------------------------------------------------------------
WASP-61  0.26 0.12 0.13  0.19 0.24 0.22 0.23 0.31 0.30 0.25 0.23 0.31 0.24 0.38 0.31 0.25
WASP-130 0.25 0.18 0.16  0.43 0.27 0.35 0.36 0.26 0.36 0.23 0.33 0.27 0.30 0.34 0.36 0.23
HATS-13  0.31 0.17 0.17  0.29 0.34 0.33 0.34 0.26 0.37 0.23 0.34 0.26 0.31 0.33 0.37 0.22
WASP-156 0.52 0.14 0.15  0.08 0.28 0.25 0.43 0.21 0.44 0.21 0.45 0.20 0.39 0.30 0.43 0.21
NGTS-4   0.31 0.35 0.22  0.10 0.31 0.24 0.36 0.25 0.40 0.21 0.38 0.23 0.34 0.33 0.40 0.22
WASP-190 0.42 0.20 0.20  0.30 0.30 0.32 0.21 0.32 0.31 0.24 0.22 0.32 0.22 0.39 0.30 0.25
WASP-44  0.44 0.21 0.22  0.30 0.30 0.37 0.34 0.26 0.38 0.23 0.36 0.25 0.32 0.33 0.38 0.22
TOI-892  0.21 0.12 0.12 -0.00 0.17 0.11 0.24 0.32 0.30 0.25 0.24 0.32 0.24 0.38 0.31 0.25
WASP-82  0.35 0.06 0.07  0.07 0.12 0.11 0.21 0.33 0.30 0.24 0.21 0.33 0.20 0.44 0.30 0.24
TOI-540  0.96 0.26 0.24 -0.11 0.23 0.22 0.24 0.39 0.14 0.52 0.00 0.00 0.02 0.72 0.12 0.53
WASP-22  0.19 0.11 0.11  0.30 0.21 0.21 0.26 0.30 0.32 0.25 0.26 0.30 0.26 0.36 0.32 0.25
TOI-905  0.59 0.38 0.37  0.19 0.41 0.44 0.34 0.26 0.36 0.23 0.34 0.27 0.31 0.33 0.37 0.22
HAT-P-42 0.25 0.17 0.15  0.39 0.29 0.31 0.31 0.29 0.35 0.24 0.31 0.28 0.27 0.39 0.34 0.24
WASP-62  0.30 0.01 0.01  0.13 0.03 0.03 0.24 0.31 0.30 0.25 0.24 0.31 0.24 0.37 0.31 0.25
HATS-3   0.22 0.15 0.13  0.20 0.24 0.24 0.23 0.31 0.31 0.24 0.22 0.31 0.23 0.39 0.31 0.24
LTT9779  1.35 0.10 0.11 -0.41 0.12 0.13 0.36 0.26 0.38 0.23 0.36 0.25 0.31 0.35 0.37 0.23
K2-260   0.29 0.15 0.16  0.14 0.31 0.23 0.23 0.31 0.31 0.24 0.22 0.31 0.23 0.39 0.31 0.24
TrES-3   0.45 0.41 0.30  0.11 0.35 0.33 0.29 0.29 0.36 0.23 0.31 0.28 0.30 0.33 0.36 0.23
Qatar-10 0.15 0.10 0.08  0.55 0.20 0.22 0.27 0.30 0.31 0.25 0.25 0.31 0.25 0.38 0.32 0.25
WASP-144 0.26 0.23 0.17  0.29 0.34 0.32 0.39 0.23 0.40 0.22 0.40 0.23 0.34 0.32 0.40 0.22
HD221416 0.55 0.36 0.30  0.19 0.36 0.39 0.41 0.22 0.40 0.23 0.40 0.23 0.25 0.51 0.40 0.22
WASP-182 0.71 0.24 0.27 -0.04 0.40 0.30 0.31 0.29 0.36 0.24 0.33 0.27 0.29 0.37 0.36 0.23
HAT-P-5  0.29 0.15 0.15  0.36 0.31 0.33 0.28 0.30 0.32 0.25 0.28 0.30 0.26 0.37 0.32 0.24
WASP-15  0.24 0.16 0.15  0.14 0.25 0.25 0.23 0.31 0.30 0.25 0.23 0.31 0.24 0.38 0.30 0.25
WASP-73  0.43 0.12 0.14 -0.07 0.21 0.15 0.26 0.31 0.33 0.24 0.26 0.31 0.23 0.44 0.33 0.24
HD1397   0.60 0.06 0.08 -0.24 0.11 0.07 0.35 0.26 0.37 0.24 0.34 0.27 0.24 0.46 0.36 0.24
K2-115   0.40 0.28 0.24  0.23 0.34 0.34 0.29 0.28 0.35 0.23 0.31 0.28 0.30 0.33 0.36 0.23
WASP-161 0.43 0.12 0.14 -0.02 0.26 0.17 0.21 0.33 0.31 0.24 0.22 0.32 0.22 0.40 0.30 0.25
HATS-24  0.23 0.14 0.13  0.19 0.28 0.25 0.23 0.31 0.31 0.25 0.24 0.30 0.25 0.37 0.31 0.25
WASP-79  0.32 0.07 0.07  0.05 0.11 0.10 0.21 0.32 0.30 0.24 0.20 0.32 0.21 0.40 0.29 0.25
XO-3     0.25 0.25 0.17  0.23 0.24 0.32 0.21 0.32 0.31 0.24 0.21 0.31 0.20 0.45 0.31 0.24
KELT-8   0.22 0.19 0.15  0.07 0.21 0.19 0.31 0.29 0.34 0.24 0.31 0.28 0.26 0.40 0.34 0.24
HATS-42  0.21 0.15 0.12  0.08 0.23 0.17 0.27 0.31 0.33 0.24 0.26 0.31 0.25 0.38 0.32 0.24
HAT-P-36 0.26 0.10 0.11  0.38 0.24 0.22 0.35 0.26 0.36 0.23 0.33 0.27 0.30 0.34 0.36 0.23
KELT-1   0.42 0.10 0.12 -0.05 0.19 0.14 0.21 0.33 0.29 0.25 0.21 0.32 0.22 0.39 0.30 0.25
WASP-16  0.51 0.39 0.33  0.20 0.38 0.41 0.30 0.28 0.35 0.23 0.31 0.28 0.30 0.34 0.36 0.23
WASP-99  0.40 0.05 0.05  0.09 0.09 0.08 0.24 0.32 0.31 0.25 0.25 0.31 0.25 0.38 0.31 0.25
HD2685   0.34 0.04 0.04 -0.01 0.07 0.07 0.19 0.33 0.29 0.24 0.19 0.33 0.20 0.40 0.28 0.25
WASP-121 0.22 0.02 0.02  0.23 0.05 0.04 0.21 0.33 0.30 0.24 0.22 0.32 0.22 0.39 0.30 0.25
HAT-P-50 0.43 0.18 0.19  0.19 0.28 0.26 0.23 0.31 0.32 0.24 0.23 0.31 0.23 0.41 0.31 0.24
TOI-954  0.59 0.15 0.18 -0.12 0.31 0.18 0.31 0.29 0.35 0.24 0.31 0.28 0.25 0.42 0.35 0.24
HATS-27  0.39 0.25 0.23  0.16 0.35 0.30 0.21 0.33 0.31 0.24 0.22 0.32 0.22 0.41 0.30 0.25
WASP-93  1.15 0.54 0.83 -0.36 0.56 0.40 0.19 0.34 0.29 0.24 0.19 0.33 0.21 0.40 0.29 0.25
HATS-41  0.65 0.38 0.37  0.08 0.41 0.38 0.21 0.35 0.31 0.24 0.22 0.33 0.22 0.40 0.30 0.25
HATS-29  0.54 0.27 0.28  0.12 0.38 0.34 0.31 0.28 0.35 0.23 0.32 0.27 0.29 0.35 0.36 0.23
HATS-60  0.17 0.18 0.12  0.26 0.27 0.24 0.31 0.29 0.35 0.24 0.32 0.28 0.28 0.38 0.35 0.24
HAT-P-2  0.41 0.08 0.08 -0.05 0.13 0.12 0.21 0.33 0.31 0.24 0.22 0.32 0.23 0.39 0.30 0.25
WASP-97  0.45 0.06 0.06  0.03 0.12 0.12 0.31 0.28 0.36 0.23 0.33 0.27 0.30 0.34 0.36 0.23
HATS-45  0.55 0.21 0.23  0.19 0.31 0.34 0.21 0.32 0.29 0.25 0.22 0.32 0.23 0.38 0.30 0.25
WASP-166 0.28 0.17 0.15  0.36 0.23 0.27 0.28 0.30 0.32 0.25 0.27 0.30 0.25 0.37 0.32 0.24
HATS-63  0.55 0.32 0.32  0.12 0.36 0.34 0.31 0.28 0.36 0.23 0.32 0.27 0.29 0.35 0.36 0.23
HAT-P-31 0.37 0.28 0.24  0.14 0.32 0.33 0.27 0.30 0.31 0.25 0.26 0.31 0.25 0.38 0.32 0.24
TOI-1728 0.28 0.22 0.18  0.23 0.33 0.32 0.46 0.21 0.31 0.33 0.44 0.22 0.20 0.48 0.27 0.36
L168-9   0.27 0.26 0.17  0.06 0.27 0.19 0.42 0.24 0.35 0.32 0.49 0.19 0.24 0.51 0.35 0.32
HATS-46  0.59 0.27 0.29  0.10 0.38 0.34 0.33 0.27 0.37 0.23 0.34 0.26 0.31 0.33 0.37 0.22
TOI-481  0.29 0.06 0.06  0.31 0.10 0.11 0.31 0.29 0.35 0.24 0.31 0.28 0.26 0.40 0.34 0.24
LP714-47 0.60 0.27 0.30  0.14 0.37 0.35 0.54 0.14 0.31 0.33 0.50 0.17 0.20 0.49 0.26 0.37
XO-7     0.20 0.24 0.14  0.22 0.18 0.28 0.24 0.33 0.30 0.25 0.25 0.32 0.24 0.38 0.31 0.25
HATS-69  0.70 0.24 0.28 -0.01 0.37 0.31 0.40 0.23 0.41 0.22 0.42 0.22 0.35 0.32 0.40 0.22
TOI-824  0.62 0.38 0.37  0.15 0.39 0.40 0.49 0.17 0.48 0.18 0.48 0.18 0.43 0.27 0.48 0.18
HATS-14  0.17 0.16 0.12  0.14 0.26 0.19 0.40 0.23 0.39 0.22 0.38 0.24 0.32 0.33 0.38 0.22
HAT-P-69 0.33 0.10 0.10  0.08 0.19 0.18 0.15 0.34 0.24 0.26 0.15 0.34 0.14 0.44 0.24 0.26
HATS-7   0.42 0.42 0.27  0.10 0.36 0.31 0.43 0.21 0.44 0.21 0.44 0.20 0.37 0.31 0.42 0.21
WASP-6   0.34 0.10 0.10  0.19 0.23 0.21 0.33 0.27 0.37 0.23 0.34 0.26 0.32 0.32 0.38 0.22
WASP-66  0.36 0.16 0.19  0.05 0.32 0.22 0.21 0.32 0.29 0.24 0.20 0.32 0.22 0.39 0.29 0.25
WASP-25  0.50 0.07 0.10 -0.13 0.19 0.11 0.29 0.28 0.33 0.25 0.30 0.28 0.28 0.35 0.34 0.24
WASP-43  0.55 0.22 0.31  0.00 0.46 0.30 0.50 0.16 0.50 0.18 0.51 0.17 0.44 0.27 0.49 0.19
GJ1252   0.48 0.29 0.26  0.08 0.37 0.30 0.21 0.42 0.12 0.49 0.00 0.00 0.06 0.61 0.13 0.49
KELT-12  0.42 0.12 0.15 -0.08 0.24 0.15 0.23 0.32 0.32 0.24 0.23 0.32 0.20 0.46 0.31 0.24
TOI-122  0.34 0.34 0.22  0.12 0.33 0.25 0.20 0.42 0.12 0.50 0.00 0.00 0.05 0.63 0.12 0.50
HATS-57  0.23 0.14 0.13  0.28 0.26 0.27 0.36 0.26 0.36 0.23 0.34 0.27 0.30 0.34 0.36 0.22
HATS-4   0.43 0.15 0.17  0.25 0.31 0.31 0.37 0.26 0.38 0.23 0.38 0.25 0.32 0.33 0.38 0.22
HD332231 0.33 0.10 0.11  0.08 0.19 0.17 0.27 0.30 0.31 0.25 0.25 0.31 0.25 0.38 0.32 0.24
CoRoT-19 0.18 0.19 0.12  0.16 0.29 0.21 0.26 0.31 0.33 0.24 0.25 0.31 0.24 0.40 0.32 0.24
HATS-17  0.43 0.29 0.26  0.24 0.34 0.35 0.32 0.28 0.33 0.25 0.30 0.29 0.27 0.36 0.33 0.24
HATS-71  0.24 0.13 0.13  0.10 0.27 0.19 0.22 0.41 0.12 0.50 0.00 0.00 0.05 0.64 0.13 0.50
WASP-5   0.31 0.11 0.12  0.14 0.23 0.20 0.31 0.28 0.35 0.23 0.31 0.28 0.29 0.35 0.35 0.23
HATS-32  0.31 0.22 0.19  0.18 0.35 0.28 0.32 0.28 0.35 0.23 0.33 0.28 0.29 0.35 0.35 0.23
KELT-11  0.60 0.10 0.14 -0.18 0.18 0.13 0.33 0.27 0.37 0.24 0.36 0.26 0.24 0.48 0.37 0.23
CoRoT-13 0.41 0.44 0.27  0.12 0.36 0.32 0.27 0.30 0.33 0.25 0.27 0.30 0.26 0.36 0.33 0.24
HATS-5   0.31 0.17 0.16  0.42 0.28 0.32 0.39 0.23 0.39 0.22 0.38 0.24 0.33 0.33 0.39 0.22
NGTS-1   0.65 0.51 0.39  0.01 0.40 0.40 0.38 0.27 0.26 0.37 0.31 0.34 0.17 0.51 0.23 0.39
WASP-153 0.56 0.25 0.29  0.17 0.34 0.35 0.27 0.31 0.34 0.24 0.29 0.30 0.25 0.39 0.33 0.24
HATS-16  0.46 0.36 0.28  0.16 0.37 0.34 0.29 0.29 0.35 0.24 0.29 0.28 0.27 0.37 0.34 0.24
CoRoT-18 0.27 0.22 0.17  0.14 0.33 0.24 0.33 0.27 0.38 0.23 0.34 0.26 0.31 0.34 0.37 0.23
WASP-135 0.26 0.26 0.18  0.14 0.32 0.26 0.30 0.28 0.35 0.23 0.31 0.28 0.30 0.34 0.36 0.23
HATS-39  0.33 0.28 0.21  0.28 0.33 0.35 0.21 0.32 0.30 0.24 0.20 0.32 0.21 0.40 0.29 0.25
HATS-70  0.14 0.14 0.09  0.18 0.24 0.18 0.18 0.30 0.19 0.28 0.16 0.32 0.11 0.45 0.20 0.28
WASP-4   0.29 0.04 0.05  0.40 0.12 0.11 0.33 0.27 0.38 0.23 0.35 0.25 0.32 0.34 0.38 0.23
TOI-837  0.68 0.43 0.38 -0.03 0.36 0.34 0.26 0.30 0.32 0.25 0.26 0.30 0.25 0.36 0.32 0.25
HATS-33  0.29 0.09 0.10  0.38 0.21 0.20 0.32 0.28 0.35 0.23 0.33 0.27 0.30 0.34 0.36 0.23
CoRoT-12 0.47 0.47 0.32  0.07 0.35 0.33 0.31 0.28 0.35 0.23 0.32 0.28 0.29 0.35 0.36 0.23
HATS-55  0.51 0.38 0.31  0.10 0.38 0.34 0.24 0.31 0.30 0.25 0.24 0.31 0.24 0.37 0.31 0.25
WASP-159 0.28 0.17 0.16  0.20 0.28 0.28 0.27 0.31 0.33 0.24 0.25 0.31 0.22 0.44 0.32 0.24
TOI-169  0.74 0.54 0.46  0.01 0.44 0.47 0.28 0.30 0.33 0.25 0.29 0.29 0.26 0.37 0.33 0.24
WASP-150 0.24 0.23 0.16  0.17 0.37 0.24 0.23 0.32 0.32 0.24 0.24 0.31 0.24 0.39 0.31 0.24
WASP-119 0.34 0.04 0.04  0.23 0.08 0.09 0.31 0.28 0.36 0.23 0.32 0.27 0.29 0.36 0.36 0.23
WASP-48  0.24 0.23 0.16  0.31 0.28 0.34 0.25 0.30 0.34 0.24 0.26 0.30 0.24 0.41 0.33 0.24
HATS-6   0.64 0.14 0.16  0.05 0.25 0.22 0.35 0.30 0.19 0.43 0.36 0.30 0.11 0.57 0.18 0.44
HAT-P-21 0.37 0.24 0.21  0.17 0.34 0.34 0.34 0.26 0.36 0.23 0.33 0.27 0.30 0.35 0.36 0.23
WASP-7   0.19 0.15 0.12  0.26 0.19 0.22 0.21 0.32 0.31 0.24 0.22 0.32 0.23 0.39 0.30 0.25
WASP-136 0.47 0.09 0.12 -0.12 0.17 0.12 0.23 0.31 0.32 0.24 0.23 0.31 0.20 0.45 0.32 0.25
HD219666 0.39 0.32 0.25  0.04 0.30 0.26 0.34 0.26 0.37 0.23 0.34 0.26 0.30 0.34 0.37 0.23
LHS3844  0.25 0.18 0.15  0.24 0.28 0.27 0.20 0.42 0.20 0.55 0.00 0.00 0.07 0.68 0.13 0.58
WASP-42  0.26 0.19 0.16  0.48 0.25 0.34 0.40 0.23 0.39 0.22 0.39 0.24 0.33 0.33 0.39 0.22
WASP-113 0.41 0.18 0.19  0.15 0.35 0.31 0.26 0.31 0.34 0.24 0.28 0.29 0.26 0.38 0.33 0.24
KELT-7   0.20 0.12 0.11  0.21 0.16 0.18 0.19 0.33 0.28 0.25 0.19 0.32 0.21 0.37 0.28 0.25
WASP-141 0.38 0.15 0.18  0.04 0.31 0.23 0.28 0.30 0.33 0.25 0.29 0.29 0.26 0.37 0.33 0.24
KPS-1    0.60 0.28 0.33  0.16 0.35 0.33 0.39 0.23 0.40 0.22 0.41 0.22 0.34 0.33 0.40 0.22
HATS-47  0.66 0.45 0.42 -0.00 0.41 0.38 0.49 0.17 0.49 0.18 0.49 0.17 0.44 0.27 0.48 0.19
LHS1815  0.83 0.29 0.33 -0.00 0.36 0.33 0.17 0.43 0.13 0.48 0.24 0.40 0.09 0.58 0.16 0.46
WASP-95  0.46 0.06 0.06 -0.01 0.10 0.10 0.31 0.28 0.33 0.25 0.30 0.29 0.27 0.37 0.33 0.24
TOI-132  0.34 0.28 0.22  0.15 0.36 0.29 0.35 0.26 0.38 0.23 0.37 0.25 0.32 0.33 0.38 0.22
K2-237   0.33 0.16 0.17  0.30 0.31 0.33 0.27 0.30 0.31 0.25 0.25 0.31 0.25 0.38 0.32 0.24
XO-6     0.33 0.20 0.20  0.10 0.25 0.25 0.19 0.33 0.29 0.24 0.19 0.32 0.19 0.43 0.29 0.25
WASP-35  0.27 0.05 0.05  0.38 0.13 0.14 0.26 0.30 0.32 0.25 0.26 0.30 0.26 0.37 0.32 0.24
HATS-68  0.19 0.19 0.13  0.01 0.16 0.13 0.23 0.32 0.33 0.24 0.25 0.31 0.24 0.40 0.32 0.24
HAT-P-55 0.33 0.20 0.18  0.28 0.33 0.35 0.30 0.28 0.33 0.25 0.29 0.29 0.27 0.36 0.33 0.24
KELT-24  0.27 0.03 0.03  0.16 0.05 0.05 0.21 0.33 0.29 0.25 0.21 0.33 0.22 0.39 0.30 0.25
WASP-124 0.36 0.24 0.22  0.24 0.35 0.37 0.27 0.30 0.32 0.25 0.26 0.30 0.25 0.37 0.32 0.25
HATS-28  0.25 0.22 0.17  0.17 0.34 0.25 0.34 0.26 0.37 0.23 0.34 0.26 0.31 0.34 0.37 0.22
WASP-142 0.40 0.38 0.27  0.17 0.36 0.35 0.27 0.31 0.33 0.24 0.27 0.30 0.25 0.39 0.33 0.24
WASP-13  0.26 0.18 0.15  0.27 0.25 0.27 0.26 0.31 0.33 0.24 0.27 0.30 0.25 0.40 0.33 0.24
HAT-P-70 0.58 0.11 0.13 -0.12 0.20 0.16 0.19 0.27 0.17 0.28 0.18 0.28 0.07 0.47 0.18 0.27
WASP-50  0.15 0.18 0.11  0.51 0.18 0.27 0.34 0.26 0.38 0.23 0.36 0.25 0.32 0.33 0.38 0.22
HAT-P-9  0.20 0.18 0.13  0.26 0.32 0.30 0.24 0.31 0.29 0.25 0.23 0.32 0.23 0.38 0.30 0.25
WASP-19  0.24 0.22 0.16  0.38 0.26 0.35 0.34 0.26 0.36 0.23 0.34 0.27 0.30 0.34 0.37 0.23
HATS-44  0.66 0.52 0.42 -0.00 0.41 0.41 0.44 0.21 0.41 0.22 0.43 0.21 0.35 0.32 0.41 0.22
WASP-96  0.28 0.27 0.19  0.22 0.30 0.33 0.34 0.26 0.37 0.23 0.34 0.26 0.30 0.34 0.37 0.23
WASP-101 0.16 0.19 0.12  0.30 0.16 0.24 0.22 0.33 0.29 0.25 0.23 0.32 0.23 0.38 0.30 0.25
HATS-22  0.50 0.26 0.27  0.22 0.34 0.33 0.46 0.18 0.45 0.20 0.46 0.19 0.41 0.28 0.45 0.20
WASP-167 0.25 0.21 0.17  0.06 0.21 0.21 0.17 0.35 0.27 0.25 0.17 0.34 0.18 0.42 0.27 0.25
TOI-157  0.38 0.25 0.22  0.16 0.27 0.30 0.35 0.26 0.38 0.23 0.37 0.25 0.31 0.36 0.37 0.23
WASP-17  0.15 0.10 0.09  0.52 0.21 0.23 0.21 0.32 0.30 0.24 0.20 0.32 0.22 0.39 0.30 0.25
TOI-677  0.18 0.20 0.12  0.56 0.23 0.37 0.24 0.31 0.30 0.25 0.23 0.31 0.24 0.38 0.31 0.25
WASP-169 0.19 0.15 0.12  0.27 0.26 0.25 0.26 0.31 0.33 0.24 0.25 0.31 0.23 0.43 0.33 0.24
KELT-20  0.19 0.08 0.07  0.20 0.13 0.13 0.18 0.27 0.17 0.26 0.18 0.26 0.06 0.46 0.16 0.27
WASP-120 0.29 0.20 0.18  0.12 0.23 0.25 0.21 0.32 0.30 0.24 0.21 0.32 0.21 0.42 0.30 0.25
WASP-71  0.40 0.09 0.12 -0.05 0.19 0.13 0.26 0.31 0.33 0.24 0.26 0.31 0.22 0.45 0.33 0.24
HAT-P-18 0.40 0.12 0.12  0.37 0.22 0.27 0.47 0.18 0.45 0.20 0.46 0.19 0.40 0.29 0.45 0.20
HAT-P-12 0.59 0.15 0.18  0.06 0.34 0.29 0.45 0.19 0.46 0.18 0.46 0.19 0.43 0.27 0.47 0.19
XO-1     0.26 0.11 0.11  0.26 0.26 0.25 0.30 0.28 0.33 0.25 0.30 0.28 0.28 0.35 0.34 0.24
TOI-251  0.33 0.30 0.21  0.24 0.33 0.30 0.29 0.28 0.33 0.25 0.28 0.29 0.27 0.35 0.33 0.24
HATS-26  0.26 0.19 0.16  0.26 0.31 0.29 0.26 0.31 0.33 0.24 0.25 0.31 0.23 0.44 0.33 0.24
HATS-40  0.42 0.32 0.26  0.12 0.36 0.32 0.21 0.32 0.30 0.24 0.21 0.32 0.19 0.45 0.31 0.24
CoRoT-32 0.83 0.48 0.47 -0.13 0.43 0.38 0.27 0.30 0.32 0.25 0.27 0.30 0.27 0.34 0.32 0.25
WASP-92  0.26 0.21 0.16  0.24 0.30 0.32 0.24 0.31 0.30 0.25 0.23 0.31 0.24 0.38 0.31 0.25
WASP-105 0.55 0.07 0.08 -0.11 0.15 0.12 0.43 0.21 0.40 0.22 0.42 0.22 0.33 0.36 0.40 0.23
TOI-237  0.64 0.49 0.40 -0.02 0.41 0.37 0.20 0.42 0.13 0.53 0.00 0.00 0.05 0.65 0.11 0.54
HAT-P-34 0.42 0.10 0.13 -0.02 0.23 0.16 0.21 0.33 0.31 0.24 0.22 0.33 0.22 0.39 0.30 0.25
WASP-72  0.46 0.17 0.21 -0.03 0.28 0.21 0.23 0.31 0.32 0.24 0.23 0.31 0.23 0.40 0.31 0.24
HATS-66  0.21 0.22 0.14  0.09 0.25 0.17 0.19 0.33 0.30 0.24 0.20 0.32 0.20 0.42 0.29 0.25
HATS-25  0.28 0.25 0.19  0.21 0.35 0.30 0.30 0.28 0.35 0.23 0.31 0.28 0.29 0.35 0.35 0.23
TOI-1235 0.41 0.31 0.25  0.17 0.35 0.32 0.27 0.35 0.26 0.37 0.35 0.31 0.16 0.52 0.22 0.40
WASP-31  0.26 0.26 0.18  0.09 0.27 0.23 0.24 0.32 0.30 0.25 0.23 0.32 0.24 0.38 0.31 0.25
WASP-78  0.32 0.08 0.10  0.08 0.17 0.16 0.25 0.30 0.30 0.25 0.24 0.30 0.24 0.40 0.32 0.24
HATS-43  0.31 0.13 0.13  0.43 0.24 0.29 0.42 0.21 0.41 0.22 0.41 0.22 0.35 0.32 0.41 0.22
WASP-91  0.52 0.10 0.10  0.07 0.19 0.19 0.43 0.21 0.44 0.21 0.45 0.20 0.37 0.32 0.43 0.21
WASP-106 0.26 0.16 0.15  0.07 0.28 0.19 0.25 0.30 0.33 0.24 0.25 0.30 0.25 0.38 0.32 0.24
WASP-132 0.67 0.13 0.15  0.03 0.29 0.28 0.47 0.18 0.45 0.20 0.47 0.18 0.41 0.28 0.45 0.20
WASP-63  0.27 0.06 0.07  0.33 0.12 0.12 0.34 0.27 0.36 0.24 0.33 0.27 0.27 0.41 0.36 0.24
HAT-P-43 0.26 0.16 0.16  0.25 0.31 0.29 0.31 0.28 0.36 0.23 0.33 0.27 0.30 0.35 0.36 0.23
K2-261   0.51 0.21 0.24  0.02 0.40 0.27 0.35 0.26 0.37 0.24 0.35 0.26 0.29 0.37 0.36 0.23
HATS-2   0.35 0.18 0.18  0.30 0.32 0.35 0.39 0.24 0.40 0.22 0.39 0.23 0.34 0.33 0.39 0.22
WASP-117 0.41 0.09 0.09  0.01 0.15 0.14 0.26 0.30 0.32 0.25 0.25 0.30 0.25 0.38 0.32 0.24
HAT-P-66 0.36 0.21 0.20  0.15 0.35 0.29 0.26 0.31 0.33 0.24 0.26 0.30 0.23 0.42 0.33 0.24
WASP-46  0.35 0.29 0.23  0.24 0.34 0.39 0.32 0.27 0.34 0.24 0.30 0.28 0.30 0.34 0.36 0.22
Qatar-1  0.37 0.20 0.17  0.41 0.28 0.35 0.43 0.21 0.41 0.22 0.43 0.21 0.37 0.31 0.42 0.21
HATS-34  0.71 0.52 0.44  0.01 0.40 0.44 0.35 0.26 0.38 0.23 0.37 0.25 0.32 0.34 0.38 0.23
WASP-138 0.29 0.10 0.13  0.10 0.23 0.18 0.23 0.31 0.30 0.25 0.23 0.31 0.24 0.38 0.31 0.25
WASP-29  0.54 0.07 0.07  0.06 0.15 0.15 0.47 0.18 0.45 0.20 0.46 0.19 0.40 0.29 0.45 0.20
WASP-131 0.38 0.22 0.24  0.04 0.31 0.26 0.25 0.30 0.33 0.24 0.25 0.30 0.24 0.40 0.33 0.24
WASP-83  0.52 0.15 0.18 -0.03 0.34 0.22 0.36 0.26 0.37 0.23 0.35 0.26 0.31 0.34 0.37 0.23
HATS-18  0.20 0.16 0.13  0.10 0.25 0.19 0.36 0.26 0.36 0.23 0.34 0.27 0.30 0.34 0.36 0.23
HATS-51  0.28 0.14 0.15  0.16 0.27 0.24 0.29 0.29 0.34 0.24 0.30 0.29 0.27 0.38 0.34 0.24
KELT-14  0.39 0.31 0.26  0.05 0.26 0.30 0.31 0.29 0.35 0.24 0.32 0.28 0.27 0.38 0.35 0.24


==> planetary_ascii_mrt.dat <==
Title: Empirical limb-darkening coefficients & transit parameters of known
       exoplanets from TESS
Authors: Jayshil A. Patel and Néstor Espinoza
Table: Retrieved planetary parameters along with their literature values. 
       The data of literature planetary parameters was extracted from the NASA
       Exoplanet Archive on February 23, 2021.
================================================================================
Byte-by-byte Description of file: planetary_ascii_mrt.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  9  A9     ---    name     Name of the planet
 11- 16  F6.4   ---    Rp/R*    [0.02/0.23] Rp/R* retrieved from this work
 18- 23  F6.4   ---    Rp/R*_u  [0.0/0.03] Upper 68% credibility band on Rp/R*
 25- 30  F6.4   ---    Rp/R*_l  [0.0/0.03] Lower 68% credibility band on Rp/R*
 32- 36  F5.2   ---    a/R*     [3.42/39.53] a/R* retrieved from this work
 38- 41  F4.2   ---    a/R*_u   [0.01/4.68] Upper 68% credibility band on a/R*
 43- 46  F4.2   ---    a/R*_l   [0.01/7.84] Lower 68% credibility band on a/R*
 48- 57  F10.5  ---    tc       [332.08/1253.41] Transit time (BJD - 2458000)
                               from this work
 59- 65  F7.5   ---    tcep     [0.0/0.06] Upper 68% credibility band on transit
                               time
 67- 73  F7.5   ---    tcen     [0.0/0.06] Lower 68% credibility band on transit
                               time
 75- 80  F6.4   ---    rprst    [0.0/0.24] Literature value of Rp/R*
 82- 87  F6.4   ---    rprst_ue [0.0/0.1] Upper 68% credibility on Rp/R* from
                               literature
 89- 94  F6.4   ---    rprst_le [0.0/0.1] Lower 68% credibility on Rp/R* from
                               literature
 96-100  F5.2   ---    aste     [3.46/38.68] Literature value of a/R*
102-105  F4.2   ---    aste_ue  [0.0/2.9] Upper 68% credibility band on
                               literature value of a/R*
107-110  F4.2   ---    aste_le  [0.0/2.9] Lower 68% credibility band on
                               literature value of a/R*
112-119  F8.3   ---    tc_lit   [332.08/1253.41] Transit time (BJD - 2458000)
                               predicted from literature
121-125  F5.3   ---    tc_lit_e [0.0/0.19] 1-sigma errors on predicted transit
                               time
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
WASP-61b  0.0934 0.0008 0.0009  8.09 0.11 0.24 1198.73545 0.00033 0.00034 0.0937 0.0031 0.0031  8.15 0.24 0.24 1198.738 0.003
WASP-130b 0.0955 0.0025 0.0021 24.15 1.42 1.62  607.58558 0.00042 0.00041 0.0955 0.0044 0.0044 22.67 0.77 0.77  607.586 0.001
HATS-13b  0.1427 0.0033 0.0028  9.76 0.30 0.51 1083.00912 0.00053 0.00053 0.1402 0.0016 0.0016  9.82 0.18 0.18 1083.006 0.002
WASP-156b 0.0672 0.0009 0.0008 12.86 0.23 0.47 1169.86001 0.00030 0.00028 0.0685 0.0012 0.0012 12.80 0.30 0.30 1169.861 0.004
NGTS-4b   0.0341 0.0017 0.0018  5.69 0.45 1.01 1227.52707 0.00111 0.00098 0.0350 0.0030 0.0030  4.79 1.21 1.21 1227.529 0.010
WASP-190b 0.0781 0.0029 0.0020  9.05 0.68 0.88 1098.12518 0.00064 0.00065 0.0741 0.0075 0.0075  8.95 0.57 0.57 1098.122 0.001
WASP-44b  0.1174 0.0040 0.0036  8.47 0.67 0.70  393.84978 0.00035 0.00036 0.1248 0.0023 0.0023  8.20 0.43 0.43  393.850 0.000
TOI-892b  0.0800 0.0009 0.0009 15.77 0.27 0.64 1208.92591 0.00064 0.00062 0.0790 0.0010 0.0010 14.20 0.80 0.80 1208.922 0.005
WASP-82b  0.0773 0.0004 0.0004  4.42 0.04 0.07  449.78954 0.00017 0.00016 0.0788 0.0037 0.0037  4.43 0.15 0.15  449.794 0.002
TOI-540b  0.0462 0.0028 0.0051 13.31 4.68 2.43 1199.92424 0.00030 0.00029 0.0436 0.0012 0.0012 13.90 0.72 0.72 1199.925 0.001
WASP-22b  0.1001 0.0011 0.0011  8.28 0.22 0.30  422.50014 0.00023 0.00023 0.0978 0.0012 0.0012  8.94 0.85 0.85  422.468 0.008
TOI-905b  0.1296 0.0027 0.0024 11.47 0.42 0.40  639.56977 0.00021 0.00021 0.1312 0.0079 0.0079 10.94 0.50 0.50  639.569 0.000
HAT-P-42b 0.0811 0.0013 0.0012  9.75 0.23 0.48 1252.87532 0.00052 0.00052 0.0860 0.0033 0.0033  8.08 0.82 0.82 1252.901 0.023
WASP-62b  0.1111 0.0001 0.0001  9.72 0.03 0.03 1252.58570 0.00004 0.00004 0.1105 0.0003 0.0003  9.55 0.41 0.41 1252.594 0.002
HATS-3b   0.0973 0.0011 0.0012  8.01 0.34 0.34  337.89608 0.00031 0.00031 0.1011 0.0006 0.0006  7.42 0.12 0.12  337.896 0.003
LTT9779b  0.0337 0.0011 0.0009  7.62 0.30 0.36 1112.22021 0.00017 0.00017 0.0455 0.0022 0.0022  3.88 0.09 0.09 1112.208 0.009
K2-260b   0.0947 0.0016 0.0017  5.11 0.11 0.20 1186.61999 0.00056 0.00057 0.0973 0.0003 0.0003  5.29 0.03 0.03 1186.604 0.001
TrES-3b   0.1706 0.0058 0.0039  5.82 0.12 0.13 1034.47459 0.00009 0.00009 0.1660 0.0024 0.0024  5.95 0.05 0.05 1034.472 0.001
Qatar-10b 0.1255 0.0015 0.0015  5.05 0.08 0.12 1034.37308 0.00021 0.00020 0.1265 0.0010 0.0010  4.90 0.12 0.12 1034.371 0.005
WASP-144b 0.1128 0.0029 0.0041  7.32 0.73 0.60 1071.05883 0.00038 0.00037 0.1079 0.0013 0.0013  8.39 0.23 0.23 1071.060 0.001
HD221416b 0.0278 0.0034 0.0026  9.75 3.68 2.09 1085.13900 0.05200 0.05700 0.0285 0.0008 0.0008  8.97 0.27 0.27 1085.125 0.186
WASP-182b 0.0607 0.0020 0.0016 10.57 0.41 0.87 1045.26482 0.00063 0.00062 0.0652 0.0013 0.0013  8.30 1.90 1.90 1045.264 0.001
HAT-P-5b  0.1114 0.0027 0.0019  7.80 0.23 0.40 1021.22014 0.00027 0.00026 0.1106 0.0006 0.0006  7.53 0.34 0.34 1021.242 0.032
WASP-15b  0.0938 0.0009 0.0012  7.59 0.33 0.28  610.70116 0.00026 0.00026 0.0984 0.0007 0.0007  7.29 0.38 0.38  610.702 0.011
WASP-73b  0.0580 0.0005 0.0006  5.24 0.23 0.19 1059.30042 0.00049 0.00048 0.0570 0.0030 0.0030  5.75 0.39 0.39 1059.247 0.144
HD1397b   0.0452 0.0005 0.0005 10.30 0.09 0.26  332.08300 0.00051 0.00053 0.0451 0.0003 0.0003 10.10 0.24 0.24  332.083 0.001
K2-115b   0.1229 0.0043 0.0038 39.53 2.44 4.10 1245.27590 0.00150 0.00150 0.1255 0.0015 0.0015 38.68 1.91 1.91 1245.238 0.037
WASP-161b 0.0751 0.0009 0.0008  8.90 0.14 0.31 1238.22390 0.00044 0.00045 0.0671 0.0017 0.0017  8.49 0.13 0.13 1238.365 0.002
HATS-24b  0.1339 0.0016 0.0022  4.61 0.16 0.16  667.45842 0.00021 0.00022 0.1307 0.0030 0.0030  4.56 0.03 0.03  667.459 0.000
WASP-79b  0.1072 0.0004 0.0004  7.15 0.05 0.05 1196.64376 0.00010 0.00010 0.1067 0.0086 0.0086  7.03 0.36 0.36 1196.633 0.004
XO-3b     0.0888 0.0011 0.0011  7.09 0.24 0.23  828.64044 0.00031 0.00032 0.0882 0.0004 0.0004  4.95 0.18 0.18  828.660 0.156
KELT-8b   0.1115 0.0025 0.0024  6.96 0.21 0.17 1021.32978 0.00031 0.00029 0.1145 0.0026 0.0026  5.90 0.38 0.38 1021.318 0.080
HATS-42b  0.0990 0.0013 0.0013  6.03 0.09 0.14 1253.24737 0.00044 0.00043 0.0976 0.0040 0.0040  5.36 0.39 0.39 1253.246 0.002
HAT-P-36b 0.1224 0.0012 0.0013  4.82 0.06 0.09  912.75043 0.00013 0.00013 0.1199 0.0002 0.0002  4.95 0.04 0.04  912.750 0.001
KELT-1b   0.0775 0.0007 0.0009  3.43 0.15 0.09  775.27387 0.00014 0.00014 0.0774 0.0006 0.0006  3.60 0.04 0.04  775.320 0.035
WASP-16b  0.1144 0.0027 0.0022  8.84 0.33 0.30  610.54694 0.00023 0.00022 0.1079 0.0012 0.0012  9.52 0.57 0.57  610.541 0.018
WASP-99b  0.0678 0.0003 0.0003  8.71 0.04 0.10 1141.54851 0.00018 0.00018 0.0644 0.0049 0.0049  8.77 0.47 0.47 1141.506 0.020
HD2685b   0.0952 0.0003 0.0003  7.52 0.08 0.08 1085.13414 0.00012 0.00012 0.0947 0.0003 0.0003  7.70 0.07 0.07 1085.129 0.009
WASP-121b 0.1217 0.0003 0.0003  3.81 0.01 0.02 1253.12891 0.00004 0.00004 0.1245 0.0005 0.0005  3.75 0.02 0.02 1253.130 0.000
HAT-P-50b 0.0775 0.0012 0.0010  5.60 0.21 0.17 1251.81615 0.00043 0.00045 0.0782 0.0012 0.0012  5.68 0.19 0.19 1251.820 0.006
TOI-954b  0.0461 0.0011 0.0008  6.70 0.37 0.63 1156.27005 0.00054 0.00054 0.0462 0.0019 0.0019  5.63 0.18 0.18 1156.271 0.001
HATS-27b  0.0909 0.0032 0.0028  7.32 0.44 0.74  619.84560 0.00130 0.00140 0.0895 0.0043 0.0043  7.55 0.42 0.42  619.841 0.005
WASP-93b  0.1022 0.0058 0.0146  6.73 1.97 0.69  773.84697 0.00033 0.00033 0.0873 0.0025 0.0025  5.94 0.13 0.13  773.841 0.002
HATS-41b  0.0670 0.0061 0.0046 10.43 2.25 2.30 1253.21210 0.00110 0.00110 0.0798 0.0036 0.0036  7.31 0.98 0.98 1253.202 0.008
HATS-29b  0.1222 0.0059 0.0059 10.82 0.89 0.67  667.04483 0.00071 0.00069 0.1201 0.0027 0.0027 10.96 0.34 0.34  667.042 0.002
HATS-60b  0.0742 0.0017 0.0016  7.57 0.27 0.57 1098.20902 0.00076 0.00082 0.0811 0.0033 0.0033  6.93 0.11 0.11 1098.216 0.010
HAT-P-2b  0.0691 0.0004 0.0004  9.04 0.19 0.18 1006.93776 0.00033 0.00035 0.0678 0.0002 0.0002 10.28 0.12 0.12 1006.970 0.002
WASP-97b  0.1093 0.0007 0.0007  6.32 0.08 0.08 1112.04778 0.00009 0.00008 0.1098 0.0072 0.0072  6.72 0.28 0.28 1112.048 0.001
HATS-45b  0.0996 0.0030 0.0021 11.69 0.45 0.93 1227.01761 0.00060 0.00058 0.1004 0.0042 0.0042  9.02 0.39 0.39 1227.019 0.003
WASP-166b 0.0518 0.0009 0.0009 11.25 0.38 0.52  524.40848 0.00033 0.00031 0.0515 0.0011 0.0011 11.30 0.60 0.60  524.408 0.001
HATS-63b  0.1102 0.0047 0.0082  8.69 2.10 0.93 1197.43113 0.00068 0.00069 0.1159 0.0032 0.0032  8.09 0.12 0.12 1197.434 0.003
HAT-P-31b 0.0913 0.0015 0.0015  7.94 0.37 0.34 1020.83833 0.00066 0.00064 0.0800 0.0220 0.0220  9.70 1.62 1.62 1020.862 0.016
TOI-1728b 0.0709 0.0017 0.0025 12.50 1.37 1.16  853.74968 0.00031 0.00031 0.0740 0.0020 0.0020 13.48 0.20 0.20  853.749 0.000
L168-9b   0.0233 0.0007 0.0007  8.73 0.61 1.64 1082.85700 0.00040 0.00039 0.0212 0.0010 0.0010  7.61 0.31 0.31 1082.842 0.096
HATS-46b  0.1085 0.0029 0.0036 13.37 1.06 0.87 1112.39408 0.00057 0.00057 0.1088 0.0027 0.0027 13.55 0.45 0.45 1112.394 0.002
TOI-481b  0.0624 0.0004 0.0003 12.47 0.23 0.36 1245.15364 0.00027 0.00028 0.0614 0.0002 0.0002 12.57 0.20 0.20 1245.151 0.001
LP714-47b 0.0754 0.0021 0.0032 15.46 1.51 0.81 1196.11490 0.00031 0.00030 0.0751 0.0009 0.0009 15.90 1.00 1.00 1196.115 0.001
XO-7b     0.0941 0.0010 0.0007  6.08 0.12 0.11 1034.48817 0.00015 0.00015 0.0953 0.0009 0.0009  6.43 0.14 0.14 1034.491 0.002
HATS-69b  0.1032 0.0034 0.0028  7.53 0.28 0.59 1046.04132 0.00065 0.00063 0.1105 0.0023 0.0023  7.86 0.10 0.10 1046.043 0.001
TOI-824b  0.0459 0.0027 0.0054  5.54 2.57 0.70  652.14033 0.00047 0.00046 0.0387 0.0018 0.0018  6.73 0.22 0.22  652.140 0.000
HATS-14b  0.1195 0.0019 0.0023  8.58 0.49 0.54 1084.22029 0.00053 0.00052 0.1145 0.0012 0.0012  8.80 0.12 0.12 1084.226 0.003
HAT-P-69b 0.0849 0.0009 0.0008  7.68 0.19 0.25 1237.77170 0.00023 0.00023 0.0870 0.0008 0.0008  7.32 0.16 0.16 1237.766 0.001
HATS-7b   0.0669 0.0041 0.0034 10.12 1.20 2.22  611.49050 0.00130 0.00140 0.0711 0.0019 0.0019 10.59 0.51 0.51  611.493 0.004
WASP-6b   0.1453 0.0014 0.0020 10.81 0.21 0.18 1110.25922 0.00015 0.00014 0.1463 0.0012 0.0012 10.62 0.41 0.41 1110.268 0.003
WASP-66b  0.0815 0.0013 0.0013  7.33 0.25 0.50  552.34231 0.00068 0.00067 0.0819 0.0068 0.0068  6.73 0.37 0.37  552.341 0.005
WASP-25b  0.1410 0.0012 0.0014 11.20 0.25 0.22  580.52049 0.00014 0.00014 0.1387 0.0010 0.0010 11.10 0.52 0.52  580.518 0.004
WASP-43b  0.1615 0.0017 0.0025  4.72 0.05 0.05  555.80567 0.00005 0.00005 0.1594 0.0004 0.0004  4.84 0.02 0.02  555.808 0.004
GJ1252b   0.0276 0.0012 0.0009  5.02 0.36 0.83 1060.40646 0.00040 0.00033 0.0280 0.0009 0.0009  5.05 0.49 0.49 1060.401 0.005
KELT-12b  0.0711 0.0007 0.0009  6.46 0.30 0.26 1030.90211 0.00042 0.00042 0.0772 0.0019 0.0019  6.08 0.40 0.40 1030.898 0.012
TOI-122b  0.0757 0.0038 0.0037 31.04 3.54 6.02 1080.66878 0.00087 0.00107 0.0750 0.0030 0.0030 25.20 1.50 1.50 1080.668 0.002
HATS-57b  0.1226 0.0018 0.0021  7.58 0.27 0.27 1155.95828 0.00020 0.00019 0.1218 0.0023 0.0023  7.82 0.12 0.12 1155.960 0.001
HATS-4b   0.1195 0.0028 0.0023  8.19 0.30 0.46 1226.05611 0.00034 0.00033 0.1132 0.0029 0.0029  8.43 0.17 0.17 1226.059 0.003
HD332231b 0.0717 0.0005 0.0005 24.25 0.19 0.40  729.68068 0.00035 0.00036 0.0698 0.0004 0.0004 24.21 0.62 0.62  729.680 0.000
CoRoT-19b 0.0800 0.0018 0.0020  6.59 0.25 0.55 1224.72670 0.00160 0.00170 0.0786 0.0004 0.0004  6.70 0.10 0.10 1224.720 0.020
HATS-17b  0.0762 0.0029 0.0023 25.01 1.28 3.01  618.34470 0.00170 0.00180 0.0726 0.0026 0.0026 25.80 1.10 1.10  618.337 0.007
HATS-71b  0.2201 0.0026 0.0038 16.84 0.44 0.44 1111.32287 0.00022 0.00021 0.2202 0.0024 0.0024 16.84 0.15 0.15 1111.323 0.000
WASP-5b   0.1110 0.0009 0.0013  5.40 0.15 0.13 1111.09959 0.00015 0.00015 0.1108 0.0011 0.0011  5.37 0.15 0.15 1111.093 0.006
HATS-32b  0.1142 0.0029 0.0030  7.95 0.29 0.49 1109.77173 0.00087 0.00088 0.1171 0.0039 0.0039  7.88 0.46 0.46 1109.771 0.005
KELT-11b  0.0475 0.0006 0.0006  4.61 0.18 0.15  553.81381 0.00033 0.00033 0.0514 0.0032 0.0032  4.98 0.05 0.05  553.789 0.007
CoRoT-13b 0.1004 0.0071 0.0068 10.76 1.25 2.13 1225.37710 0.00340 0.00290 0.0909 0.0014 0.0014 10.81 0.32 0.32 1225.482 0.033
HATS-5b   0.1072 0.0021 0.0022 12.29 0.68 0.57 1198.51282 0.00035 0.00035 0.1076 0.0004 0.0004 13.38 0.34 0.34 1198.510 0.006
NGTS-1b   0.1900 0.0300 0.0260 12.41 0.75 0.55 1226.97783 0.00046 0.00045 0.2390 0.1000 0.1000 12.20 0.70 0.70 1226.972 0.011
WASP-153b 0.0874 0.0033 0.0034  6.68 0.58 0.65 1021.26443 0.00080 0.00083 0.0920 0.0010 0.0010  6.00 0.30 0.30 1021.264 0.005
HATS-16b  0.1046 0.0051 0.0063  7.26 1.22 0.87 1097.57525 0.00100 0.00097 0.1075 0.0037 0.0037  6.50 0.70 0.70 1097.571 0.009
CoRoT-18b 0.1579 0.0042 0.0046  7.16 0.20 0.28 1226.40927 0.00061 0.00065 0.1341 0.0019 0.0019  6.35 0.40 0.40 1226.367 0.006
WASP-135b 0.1406 0.0021 0.0028  5.61 0.29 0.23 1021.71875 0.00029 0.00030 0.1394 0.0122 0.0122  5.46 0.31 0.31 1021.721 0.002
HATS-39b  0.0987 0.0043 0.0035 10.06 0.66 1.37 1237.89260 0.00110 0.00110 0.0993 0.0029 0.0029  7.97 0.38 0.38 1237.890 0.003
HATS-70b  0.0667 0.0013 0.0013  3.99 0.16 0.43 1253.29285 0.00062 0.00061 0.0740 0.0028 0.0028  4.17 0.16 0.16 1253.290 0.002
WASP-4b   0.1512 0.0010 0.0009  5.41 0.04 0.05 1112.62345 0.00005 0.00005 0.1520 0.0004 0.0004  5.45 0.02 0.02 1112.624 0.000
TOI-837b  0.0841 0.0089 0.0070 17.88 1.36 1.06  615.89818 0.00067 0.00065 0.0800 0.0100 0.0100 17.26 0.60 0.60  615.897 0.001
HATS-33b  0.1140 0.0014 0.0013  8.11 0.16 0.22 1059.54363 0.00017 0.00017 0.1237 0.0080 0.0080  7.83 0.32 0.32 1059.535 0.006
CoRoT-12b 0.1674 0.0173 0.0098  7.97 0.95 1.74 1211.97060 0.00220 0.00240 0.1314 0.0015 0.0015  8.10 0.24 0.24 1211.955 0.022
HATS-55b  0.1237 0.0073 0.0059 12.43 1.55 2.12 1237.74730 0.00110 0.00120 0.1141 0.0020 0.0020 10.33 0.09 0.09 1237.753 0.002
WASP-159b 0.0749 0.0013 0.0014  4.96 0.35 0.36 1196.57260 0.00062 0.00064 0.0673 0.0013 0.0013  5.44 0.15 0.15 1196.564 0.003
TOI-169b  0.0825 0.0039 0.0038  6.46 0.53 0.38 1085.27157 0.00040 0.00042 0.0866 0.0056 0.0056  5.88 0.15 0.15 1085.272 0.002
WASP-150b 0.0653 0.0016 0.0043 11.25 3.40 1.10 1034.69870 0.00065 0.00065 0.0666 0.0019 0.0019  9.04 0.19 0.19 1034.696 0.001
WASP-119b 0.1127 0.0004 0.0004  7.35 0.04 0.06 1252.33708 0.00009 0.00009 0.1103 0.0010 0.0010  6.33 0.66 0.66 1252.319 0.011
WASP-48b  0.0952 0.0014 0.0018  4.70 0.22 0.17 1034.45778 0.00025 0.00025 0.0958 0.0008 0.0008  4.25 0.18 0.18 1034.447 0.005
HATS-6b   0.1668 0.0029 0.0042 13.17 0.44 0.41 1227.47225 0.00021 0.00020 0.1798 0.0008 0.0008 13.65 0.15 0.15 1227.477 0.002
HAT-P-21b 0.0928 0.0019 0.0026  8.94 0.70 0.51  910.55349 0.00051 0.00050 0.0950 0.0022 0.0022  9.65 0.74 0.74  910.545 0.007
WASP-7b   0.0790 0.0007 0.0006  8.93 0.29 0.25 1043.71310 0.00020 0.00020 0.0956 0.0016 0.0016  9.07 0.53 0.53 1043.705 0.003
WASP-136b 0.0682 0.0008 0.0008  7.31 0.26 0.25 1097.73967 0.00031 0.00031 0.0648 0.0099 0.0099  6.49 0.67 0.67 1097.740 0.003
HD219666b 0.0397 0.0017 0.0017 14.56 3.10 1.73 1083.67430 0.03780 0.00190 0.0419 0.0008 0.0008 13.27 0.39 0.39 1083.708 0.079
LHS3844b  0.0639 0.0015 0.0013  6.75 0.37 0.64 1085.39295 0.00010 0.00010 0.0635 0.0009 0.0009  7.11 0.03 0.03 1085.392 0.003
WASP-42b  0.1239 0.0031 0.0030 13.16 0.74 0.67  579.79617 0.00035 0.00035 0.1293 0.0008 0.0008 13.50 0.32 0.32  579.796 0.001
WASP-113b 0.0911 0.0017 0.0020  8.09 0.51 0.45  982.16991 0.00042 0.00041 0.0906 0.0097 0.0097  7.90 0.53 0.53  982.170 0.002
KELT-7b   0.0897 0.0006 0.0005  5.60 0.07 0.07  827.45748 0.00009 0.00008 0.0922 0.0004 0.0004  5.50 0.17 0.17  827.461 0.004
WASP-141b 0.0926 0.0013 0.0018  6.81 0.41 0.33 1198.01429 0.00042 0.00043 0.0910 0.0076 0.0076  7.38 0.39 0.39 1198.004 0.003
KPS-1b    0.1036 0.0056 0.0060  7.64 1.11 0.86  883.66839 0.00032 0.00033 0.1143 0.0037 0.0037  6.44 0.66 0.66  883.640 0.048
HATS-47b  0.1722 0.0070 0.0143 15.53 1.99 1.21 1056.08592 0.00060 0.00060 0.1746 0.0014 0.0014 13.98 0.15 0.15 1056.086 0.001
LHS1815b  0.0201 0.0024 0.0010 17.17 1.99 4.16 1250.47570 0.00150 0.00130 0.0199 0.0009 0.0009 17.40 2.82 2.82 1250.484 0.007
WASP-95b  0.1025 0.0005 0.0005  5.89 0.06 0.06 1084.58506 0.00008 0.00008 0.1104 0.0081 0.0081  6.51 0.39 0.39 1084.589 0.001
TOI-132b  0.0356 0.0013 0.0011  7.03 0.51 1.20 1084.28228 0.00089 0.00103 0.0348 0.0016 0.0016  6.36 0.41 0.41 1084.285 0.004
K2-237b   0.1274 0.0025 0.0025  6.17 0.13 0.19  639.88506 0.00039 0.00040 0.1195 0.0015 0.0015  5.50 0.01 0.01  639.895 0.003
XO-6b     0.1158 0.0010 0.0009  8.17 0.07 0.07 1032.18897 0.00015 0.00015 0.1100 0.0060 0.0060  9.08 0.17 0.17 1032.193 0.005
WASP-35b  0.1227 0.0011 0.0011  8.37 0.13 0.14 1198.89939 0.00010 0.00010 0.1241 0.0008 0.0008  8.53 0.21 0.21 1198.913 0.002
HATS-68b  0.0756 0.0010 0.0009  6.03 0.29 0.24 1110.27702 0.00054 0.00053 0.0725 0.0016 0.0016  6.23 0.09 0.09 1110.277 0.002
HAT-P-55b 0.1260 0.0030 0.0032  9.63 0.57 0.54 1032.55435 0.00041 0.00044 0.1202 0.0019 0.0019  9.79 0.34 0.34 1032.563 0.004
KELT-24b  0.0871 0.0003 0.0002  9.97 0.07 0.09  895.77317 0.00007 0.00007 0.0868 0.0007 0.0007  9.95 0.17 0.17  895.773 0.001
WASP-124b 0.1271 0.0025 0.0045  9.08 0.59 0.39  337.17195 0.00033 0.00033 0.1249 0.0039 0.0039  9.43 1.93 1.93  337.172 0.000
HATS-28b  0.1377 0.0034 0.0037 12.72 0.49 0.92  669.35409 0.00065 0.00060 0.1331 0.0029 0.0029  9.63 0.42 0.42  669.357 0.002
WASP-142b 0.0988 0.0043 0.0053  5.23 1.11 0.63  526.90361 0.00101 0.00097 0.0960 0.0069 0.0069  4.56 0.25 0.25  526.900 0.002
WASP-13b  0.0932 0.0010 0.0011  7.75 0.23 0.20  883.80332 0.00022 0.00022 0.0918 0.0127 0.0127  7.35 0.26 0.26  883.802 0.002
HAT-P-70b 0.0930 0.0008 0.0009  5.52 0.12 0.11 1188.77414 0.00017 0.00017 0.0989 0.0013 0.0013  5.45 0.29 0.29 1188.776 0.001
WASP-50b  0.1373 0.0014 0.0013  7.36 0.11 0.10 1169.66923 0.00011 0.00010 0.1390 0.0006 0.0006  7.51 0.10 0.10 1169.682 0.009
HAT-P-9b  0.1079 0.0019 0.0029  8.73 0.63 0.52  854.60866 0.00040 0.00043 0.1070 0.0009 0.0009  8.50 0.34 0.34  854.607 0.001
WASP-19b  0.1519 0.0018 0.0020  3.60 0.06 0.06  556.24349 0.00009 0.00009 0.1409 0.0013 0.0013  3.46 0.08 0.08  556.243 0.000
HATS-44b  0.1247 0.0065 0.0057 10.32 1.00 0.74 1225.01469 0.00061 0.00059 0.1290 0.0100 0.0100  9.24 0.38 0.38 1225.015 0.003
WASP-96b  0.1186 0.0016 0.0017  9.03 0.30 0.29 1111.30170 0.00031 0.00031 0.1176 0.0082 0.0082  9.30 0.52 0.52 1111.304 0.002
WASP-101b 0.1089 0.0009 0.0007  8.31 0.11 0.11 1226.88791 0.00013 0.00013 0.1123 0.0009 0.0009  8.45 0.30 0.30 1226.899 0.003
HATS-22b  0.1404 0.0059 0.0052 15.53 1.50 1.39  580.43623 0.00039 0.00041 0.1426 0.0025 0.0025 15.70 0.39 0.39  580.435 0.002
WASP-167b 0.1001 0.0010 0.0009  4.18 0.10 0.09  582.07235 0.00022 0.00021 0.0907 0.0039 0.0039  4.39 0.14 0.14  582.073 0.001
TOI-157b  0.1134 0.0014 0.0012  6.30 0.09 0.09 1252.08311 0.00012 0.00012 0.1133 0.0006 0.0006  5.79 0.07 0.07 1252.085 0.001
WASP-17b  0.1218 0.0016 0.0014  7.32 0.11 0.18  638.33209 0.00026 0.00026 0.1293 0.0008 0.0008  8.97 0.62 0.62  638.272 0.009
TOI-677b  0.0891 0.0023 0.0020 19.45 1.10 1.07  592.42113 0.00026 0.00026 0.0942 0.0010 0.0010 17.46 0.50 0.50  592.421 0.001
WASP-169b 0.0767 0.0015 0.0014  7.10 0.18 0.45 1240.15837 0.00091 0.00088 0.0668 0.0021 0.0021  7.30 0.68 0.68 1240.156 0.003
KELT-20b  0.1157 0.0005 0.0005  7.53 0.06 0.07  694.73670 0.00006 0.00006 0.1144 0.0006 0.0006  7.42 0.13 0.13  694.739 0.001
WASP-120b 0.0749 0.0007 0.0007  6.78 0.18 0.16 1166.48376 0.00024 0.00024 0.0812 0.0072 0.0072  5.90 0.33 0.33 1166.485 0.003
WASP-71b  0.0646 0.0007 0.0006  4.67 0.07 0.15  421.85363 0.00032 0.00033 0.0669 0.0080 0.0080  4.30 0.27 0.27  421.841 0.006
HAT-P-18b 0.1324 0.0021 0.0016 17.25 0.27 0.41 1033.31735 0.00021 0.00022 0.1365 0.0015 0.0015 16.04 0.75 0.75 1033.312 0.005
HAT-P-12b 0.1387 0.0027 0.0029 11.24 0.44 0.49  943.18190 0.00025 0.00024 0.1406 0.0013 0.0013 11.77 0.15 0.15  943.184 0.003
XO-1b     0.1315 0.0016 0.0020 11.04 0.28 0.25  968.34713 0.00014 0.00014 0.1326 0.0004 0.0004 11.37 0.47 0.47  968.380 0.035
TOI-251b  0.0280 0.0015 0.0013 16.30 1.23 3.18 1107.83910 0.00100 0.00110 0.0286 0.0011 0.0011 14.02 0.82 0.82 1107.846 0.004
HATS-26b  0.0917 0.0022 0.0020  5.11 0.20 0.37  568.15578 0.00092 0.00091 0.0879 0.0055 0.0055  5.01 0.27 0.27  568.153 0.004
HATS-40b  0.0686 0.0026 0.0024  4.66 0.31 0.70 1211.76630 0.00200 0.00190 0.0716 0.0034 0.0034  4.74 0.22 0.22 1211.761 0.004
CoRoT-32b 0.0597 0.0097 0.0056 11.69 2.63 3.52 1227.34620 0.00790 0.00760 0.0540 0.0020 0.0020 19.58 2.19 2.19 1227.404 0.005
WASP-92b  0.1068 0.0015 0.0022  5.56 0.31 0.25 1008.28926 0.00027 0.00027 0.0963 0.0017 0.0017  5.59 0.22 0.22 1008.290 0.002
WASP-105b 0.1126 0.0008 0.0008 17.73 0.23 0.34 1111.52928 0.00051 0.00052 0.1096 0.0050 0.0050 17.90 0.20 0.20 1111.525 0.003
TOI-237b  0.0665 0.0064 0.0052 34.61 4.59 7.84 1110.86950 0.00180 0.00190 0.0620 0.0020 0.0020 34.70 2.90 2.90 1110.863 0.003
HAT-P-34b 0.0818 0.0007 0.0007  9.86 0.11 0.20  692.27937 0.00030 0.00028 0.0842 0.0015 0.0015  9.48 0.64 0.64  692.284 0.010
WASP-72b  0.0656 0.0007 0.0008  3.70 0.10 0.09 1168.12539 0.00023 0.00024 0.0651 0.0031 0.0031  4.61 0.35 0.35 1168.105 0.004
HATS-66b  0.0737 0.0020 0.0020  5.52 0.26 0.61 1252.30600 0.00180 0.00140 0.0787 0.0043 0.0043  5.50 0.11 0.11 1252.307 0.004
HATS-25b  0.1205 0.0032 0.0043  9.92 1.08 0.85  611.32121 0.00077 0.00080 0.1171 0.0026 0.0026 10.03 0.62 0.62  611.319 0.002
TOI-1235b 0.0259 0.0013 0.0010 12.83 0.97 2.31  897.18851 0.00085 0.00108 0.0254 0.0009 0.0009 13.20 0.41 0.41  897.188 0.001
WASP-31b  0.1254 0.0014 0.0013  8.16 0.24 0.21  554.30005 0.00026 0.00026 0.1273 0.0053 0.0053  8.00 0.19 0.19  554.321 0.005
WASP-78b  0.0852 0.0005 0.0005  3.83 0.03 0.05 1199.51611 0.00030 0.00030 0.0796 0.0067 0.0067  3.54 0.21 0.21 1199.509 0.007
HATS-43b  0.1455 0.0025 0.0022 13.31 0.31 0.41 1198.52018 0.00036 0.00036 0.1492 0.0017 0.0017 13.04 0.68 0.68 1198.520 0.002
WASP-91b  0.1207 0.0012 0.0014  9.26 0.17 0.16 1085.10428 0.00010 0.00010 0.1233 0.0064 0.0064  9.10 0.30 0.30 1085.106 0.003
WASP-106b 0.0753 0.0014 0.0014 13.35 0.82 1.23  553.94053 0.00083 0.00080 0.0801 0.0035 0.0035 13.79 0.44 0.44  553.941 0.002
WASP-132b 0.1251 0.0021 0.0022 18.94 0.45 0.73  609.98963 0.00037 0.00037 0.1209 0.0053 0.0053 19.48 0.61 0.61  609.991 0.002
WASP-63b  0.0782 0.0006 0.0005  6.59 0.08 0.16 1227.10539 0.00024 0.00024 0.0783 0.0055 0.0055  6.59 0.30 0.30 1227.104 0.005
HAT-P-43b 0.1148 0.0019 0.0019  8.61 0.22 0.39 1253.40083 0.00051 0.00048 0.1193 0.0018 0.0018  8.64 0.12 0.12 1253.406 0.015
K2-261b   0.0543 0.0015 0.0012 12.96 0.68 1.30  546.68220 0.00098 0.00110 0.0529 0.0010 0.0010 13.30 2.40 2.40  546.680 0.007
HATS-2b   0.1340 0.0026 0.0026  5.56 0.16 0.28  582.96001 0.00026 0.00028 0.1335 0.0010 0.0010  5.50 0.09 0.09  582.958 0.002
WASP-117b 0.0865 0.0006 0.0007 16.93 0.39 0.35 1139.17818 0.00024 0.00025 0.0900 0.0079 0.0079 17.43 0.98 0.98 1139.368 0.098
HAT-P-66b 0.0875 0.0017 0.0018  5.08 0.12 0.24  881.56021 0.00094 0.00096 0.0872 0.0024 0.0024  5.01 0.21 0.21  881.558 0.003
WASP-46b  0.1395 0.0020 0.0022  5.99 0.14 0.14 1059.78954 0.00018 0.00019 0.1407 0.0003 0.0003  5.85 0.04 0.04 1059.779 0.002
Qatar-1b  0.1458 0.0023 0.0019  6.43 0.11 0.10 1008.83073 0.00007 0.00007 0.1463 0.0006 0.0006  6.25 0.07 0.07 1008.831 0.000
HATS-34b  0.1490 0.0210 0.0190  7.07 0.43 0.32 1084.32338 0.00065 0.00067 0.1500 0.0140 0.0140  6.96 0.34 0.34 1084.322 0.005
WASP-138b 0.0886 0.0008 0.0008  7.40 0.15 0.27 1169.28001 0.00032 0.00034 0.0825 0.0049 0.0049  7.82 0.31 0.31 1169.279 0.003
WASP-29b  0.0973 0.0011 0.0008 12.37 0.19 0.33 1109.57579 0.00015 0.00015 0.0982 0.0015 0.0015 12.18 0.69 0.69 1109.591 0.003
WASP-131b 0.0804 0.0010 0.0010  8.52 0.30 0.29  606.90205 0.00029 0.00029 0.0821 0.0043 0.0043  8.54 0.31 0.31  606.905 0.002
WASP-83b  0.1006 0.0020 0.0017 12.10 0.46 0.74  578.58476 0.00042 0.00043 0.1021 0.0081 0.0081 12.11 0.61 0.61  578.563 0.008
HATS-18b  0.1456 0.0021 0.0024  3.78 0.09 0.14  582.94375 0.00031 0.00030 0.1320 0.0004 0.0004  3.66 0.01 0.01  582.937 0.001
HATS-51b  0.0994 0.0012 0.0013  7.94 0.30 0.32 1252.25844 0.00030 0.00031 0.1010 0.0038 0.0038  6.94 0.74 0.74 1252.258 0.003
KELT-14b  0.1106 0.0020 0.0015  4.37 0.06 0.06 1252.53542 0.00009 0.00009 0.1143 0.0029 0.0029  4.25 0.07 0.07 1252.540 0.005


==> spam_ldc_ascii_mrt.dat <==
Title: Empirical limb-darkening coefficients & transit parameters of known
       exoplanets from TESS
Authors: Jayshil A. Patel and Néstor Espinoza
Table: SPAM limb darkening coefficients calculated using different methods
       for quadratic law;
================================================================================
Byte-by-byte Description of file: spam_ldc_ascii_mrt.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1- 8  A8     ---    name         Name of the host star                         
10-13  F4.2   ---    u1_code_ata  [0.16/0.58] u1 from EJ15 ATLAS                
15-18  F4.2   ---    u2_code_ata  [0.06/0.47] u2 from EJ15 ATLAS                
20-23  F4.2   ---    u1_code_pho  [0.17/0.55] u1 from EJ15 PHOENIX              
25-28  F4.2   ---    u2_code_pho  [0.09/0.47] u2 from EJ15 PHOENIX              
30-34  F5.2   ---    u1_cla_ata   [-0.09/0.55] u1 from C17 ATLAS                
36-40  F5.2   ---    u2_cla_ata   [-0.01/0.5] u2 from C17 ATLAS                 
42-45  F4.2   ---    u1_cla_pho   [0.16/0.54] u1 from C17 PHOENIX               
47-50  F4.2   ---    u2_cla_pho   [0.11/0.47] u2 from C17 PHOENIX               
52-55  F4.2   ---    u1_cla_pho_r [0.16/0.54] u1 from C17 PHOENIX, with r-method
57-60  F4.2   ---    u2_cla_pho_r [0.11/0.47] u2 from C17 PHOENIX, with r-method
--------------------------------------------------------------------------------
Notes: EJ15 means the LDCs calculated using the method by Espinoza & Jordan 
       (2015) and C17 implies the tabulated values from Claret (2017), with 
       their r-method (C17r) and q-method (C17q) when using phoenix models.
--------------------------------------------------------------------------------
WASP-61          0.30 0.20 0.35 0.17  0.30  0.20 0.37 0.16 0.37 0.15
WASP-130         0.40 0.19 0.42 0.14  0.37  0.20 0.40 0.16 0.41 0.14
HATS-13          0.38 0.18 0.42 0.14  0.38  0.19 0.42 0.15 0.42 0.14
WASP-156         0.48 0.13 0.50 0.11  0.50  0.11 0.49 0.12 0.49 0.11
NGTS-4           0.31 0.35 0.32 0.35  0.32  0.35 0.32 0.36 0.32 0.35
WASP-190         0.21 0.29 0.24 0.31  0.21  0.29 0.25 0.32 0.24 0.31
WASP-44          0.38 0.20 0.43 0.14  0.38  0.20 0.42 0.16 0.42 0.14
TOI-892          0.23 0.31 0.24 0.32  0.23  0.31 0.25 0.32 0.37 0.15
WASP-82          0.21 0.32 0.37 0.14  0.21  0.32 0.36 0.17 0.37 0.14
TOI-540          0.25 0.36 0.22 0.35 -0.04  0.20 0.21 0.34 0.21 0.34
WASP-22          0.31 0.21 0.37 0.16  0.32  0.21 0.37 0.17 0.37 0.16
TOI-905          0.37 0.21 0.41 0.14  0.36  0.21 0.39 0.18 0.41 0.15
HAT-P-42         0.26 0.32 0.41 0.14  0.26  0.32 0.38 0.18 0.41 0.14
WASP-62          0.29 0.22 0.36 0.16  0.29  0.21 0.35 0.18 0.36 0.16
HATS-3           0.22 0.29 0.38 0.14  0.21  0.29 0.35 0.18 0.37 0.15
LTT9779          0.28 0.34 0.28 0.34  0.28  0.34 0.28 0.34 0.28 0.33
K2-260           0.29 0.21 0.37 0.14  0.28  0.21 0.36 0.16 0.36 0.15
TrES-3           0.31 0.24 0.41 0.15  0.33  0.23 0.38 0.19 0.40 0.16
Qatar-10         0.31 0.22 0.37 0.16  0.30  0.22 0.37 0.17 0.37 0.15
WASP-144         0.43 0.16 0.46 0.13  0.44  0.16 0.44 0.15 0.45 0.13
HD221416         0.35 0.39 0.35 0.39  0.35  0.39 0.35 0.39 0.35 0.39
WASP-182         0.26 0.33 0.43 0.12  0.27  0.33 0.27 0.33 0.42 0.12
HAT-P-5          0.31 0.22 0.37 0.16  0.32  0.22 0.37 0.18 0.38 0.15
WASP-15          0.22 0.29 0.36 0.16  0.22  0.29 0.34 0.19 0.36 0.16
WASP-73          0.24 0.34 0.26 0.36  0.24  0.34 0.27 0.36 0.26 0.36
HD1397           0.29 0.36 0.29 0.36  0.28  0.36 0.29 0.37 0.28 0.36
K2-115           0.33 0.21 0.41 0.14  0.35  0.21 0.40 0.16 0.41 0.14
WASP-161         0.21 0.32 0.37 0.14  0.21  0.32 0.36 0.17 0.37 0.14
HATS-24          0.28 0.22 0.37 0.16  0.29  0.22 0.36 0.17 0.37 0.16
WASP-79          0.21 0.29 0.36 0.14  0.20  0.29 0.34 0.18 0.35 0.15
XO-3             0.21 0.27 0.38 0.14  0.21  0.27 0.35 0.18 0.37 0.14
KELT-8           0.34 0.23 0.41 0.13  0.34  0.23 0.37 0.20 0.41 0.13
HATS-42          0.31 0.22 0.39 0.14  0.31  0.22 0.38 0.16 0.38 0.15
HAT-P-36         0.40 0.18 0.41 0.14  0.38  0.19 0.41 0.15 0.41 0.14
KELT-1           0.21 0.31 0.34 0.16  0.21  0.31 0.35 0.17 0.35 0.15
WASP-16          0.33 0.23 0.41 0.14  0.33  0.23 0.38 0.18 0.40 0.15
WASP-99          0.23 0.33 0.25 0.34  0.23  0.33 0.25 0.34 0.25 0.34
HD2685           0.26 0.21 0.34 0.15  0.26  0.21 0.33 0.17 0.34 0.16
WASP-121         0.27 0.21 0.36 0.15  0.28  0.21 0.35 0.17 0.35 0.15
HAT-P-50         0.22 0.29 0.39 0.13  0.22  0.28 0.25 0.31 0.38 0.13
TOI-954          0.27 0.32 0.28 0.32  0.27  0.32 0.28 0.33 0.28 0.32
HATS-27          0.21 0.32 0.37 0.14  0.21  0.32 0.36 0.17 0.36 0.15
WASP-93          0.21 0.28 0.23 0.30  0.21  0.28 0.24 0.30 0.23 0.30
HATS-41          0.22 0.30 0.38 0.12  0.22  0.30 0.24 0.32 0.37 0.14
HATS-29          0.35 0.21 0.41 0.14  0.36  0.20 0.40 0.16 0.41 0.14
HATS-60          0.26 0.34 0.42 0.13  0.27  0.34 0.40 0.16 0.42 0.13
HAT-P-2          0.22 0.28 0.24 0.30  0.22  0.29 0.25 0.30 0.24 0.30
WASP-97          0.36 0.20 0.41 0.14  0.38  0.18 0.41 0.15 0.41 0.14
HATS-45          0.21 0.28 0.35 0.16  0.21  0.29 0.34 0.18 0.36 0.15
WASP-166         0.25 0.32 0.25 0.33  0.24  0.32 0.26 0.33 0.25 0.32
HATS-63          0.34 0.21 0.41 0.14  0.36  0.20 0.40 0.16 0.41 0.14
HAT-P-31         0.25 0.30 0.37 0.16  0.24  0.30 0.26 0.31 0.38 0.15
TOI-1728         0.51 0.12 0.28 0.35  0.50  0.13 0.27 0.34 0.26 0.34
L168-9           0.45 0.46 0.45 0.46  0.49  0.49 0.45 0.46 0.45 0.46
HATS-46          0.37 0.19 0.43 0.13  0.38  0.19 0.42 0.15 0.43 0.13
TOI-481          0.26 0.35 0.27 0.36  0.26  0.35 0.28 0.36 0.27 0.35
LP714-47         0.58 0.06 0.38 0.20  0.54  0.10 0.26 0.33 0.26 0.33
XO-7             0.28 0.25 0.36 0.16  0.29  0.24 0.35 0.18 0.37 0.15
HATS-69          0.44 0.15 0.46 0.13  0.47  0.14 0.46 0.14 0.46 0.13
TOI-824          0.33 0.37 0.33 0.37  0.33  0.37 0.33 0.37 0.33 0.37
HATS-14          0.44 0.16 0.44 0.14  0.43  0.16 0.43 0.15 0.43 0.14
HAT-P-69         0.17 0.28 0.31 0.15  0.17  0.28 0.29 0.19 0.31 0.16
HATS-7           0.48 0.13 0.50 0.11  0.49  0.13 0.48 0.13 0.48 0.11
WASP-6           0.37 0.20 0.42 0.14  0.38  0.19 0.42 0.15 0.43 0.14
WASP-66          0.20 0.28 0.23 0.30  0.20  0.28 0.24 0.31 0.35 0.15
WASP-25          0.33 0.21 0.39 0.16  0.34  0.21 0.39 0.17 0.39 0.15
WASP-43          0.53 0.10 0.55 0.09  0.54  0.10 0.54 0.11 0.54 0.10
GJ1252           0.28 0.34 0.26 0.32 -0.03  0.11 0.26 0.33 0.26 0.32
KELT-12          0.23 0.29 0.38 0.13  0.23  0.29 0.25 0.31 0.39 0.13
TOI-122          0.24 0.31 0.23 0.30 -0.07  0.08 0.23 0.30 0.23 0.30
HATS-57          0.40 0.18 0.42 0.14  0.39  0.19 0.41 0.15 0.42 0.14
HATS-4           0.42 0.17 0.43 0.14  0.43  0.17 0.43 0.15 0.43 0.14
HD332231         0.24 0.34 0.36 0.16  0.23  0.33 0.37 0.17 0.37 0.15
CoRoT-19         0.23 0.33 0.39 0.13  0.30  0.21 0.38 0.16 0.39 0.14
HATS-17          0.27 0.33 0.26 0.33  0.26  0.33 0.26 0.33 0.26 0.33
HATS-71          0.30 0.27 0.24 0.30  0.00 -0.00 0.25 0.30 0.25 0.28
WASP-5           0.35 0.21 0.41 0.14  0.35  0.20 0.40 0.16 0.41 0.14
HATS-32          0.37 0.20 0.41 0.14  0.38  0.19 0.41 0.15 0.41 0.14
KELT-11          0.27 0.34 0.28 0.34  0.28  0.34 0.29 0.35 0.28 0.34
CoRoT-13         0.24 0.32 0.39 0.15  0.32  0.22 0.37 0.17 0.38 0.15
HATS-5           0.44 0.16 0.44 0.14  0.43  0.16 0.44 0.14 0.44 0.13
NGTS-1           0.39 0.23 0.27 0.32  0.28  0.34 0.26 0.32 0.26 0.32
WASP-153         0.31 0.22 0.40 0.14  0.33  0.22 0.38 0.18 0.40 0.14
HATS-16          0.32 0.22 0.42 0.13  0.33  0.22 0.39 0.17 0.41 0.14
CoRoT-18         0.37 0.19 0.43 0.14  0.38  0.19 0.42 0.15 0.43 0.14
WASP-135         0.33 0.22 0.41 0.14  0.35  0.21 0.39 0.17 0.41 0.14
HATS-39          0.21 0.28 0.37 0.13  0.21  0.28 0.34 0.18 0.36 0.14
HATS-70          0.18 0.30 0.18 0.30  0.17  0.29 0.19 0.30 0.18 0.30
WASP-4           0.38 0.19 0.43 0.14  0.39  0.18 0.43 0.15 0.43 0.14
TOI-837          0.24 0.30 0.25 0.30  0.24  0.29 0.26 0.31 0.25 0.30
HATS-33          0.37 0.20 0.41 0.14  0.38  0.19 0.41 0.15 0.41 0.14
CoRoT-12         0.35 0.21 0.41 0.14  0.36  0.20 0.40 0.16 0.41 0.14
HATS-55          0.28 0.23 0.36 0.16  0.28  0.23 0.35 0.18 0.36 0.16
WASP-159         0.24 0.34 0.39 0.14  0.23  0.33 0.26 0.35 0.39 0.14
TOI-169          0.25 0.31 0.26 0.31  0.26  0.31 0.26 0.32 0.26 0.31
WASP-150         0.23 0.29 0.25 0.30  0.23  0.29 0.25 0.31 0.25 0.30
WASP-119         0.36 0.20 0.41 0.14  0.37  0.19 0.41 0.15 0.41 0.14
WASP-48          0.29 0.23 0.40 0.14  0.30  0.22 0.38 0.17 0.40 0.14
HATS-6           0.40 0.20 0.28 0.27  0.40  0.21 0.27 0.28 0.27 0.27
HAT-P-21         0.38 0.19 0.42 0.14  0.36  0.20 0.41 0.16 0.42 0.14
WASP-7           0.28 0.19 0.37 0.15  0.29  0.20 0.36 0.16 0.36 0.15
WASP-136         0.23 0.29 0.25 0.30  0.22  0.28 0.26 0.31 0.25 0.30
HD219666         0.28 0.34 0.28 0.34  0.28  0.34 0.28 0.34 0.28 0.34
LHS3844          0.24 0.34 0.30 0.37 -0.09  0.13 0.26 0.35 0.26 0.35
WASP-42          0.44 0.16 0.44 0.13  0.43  0.17 0.43 0.15 0.44 0.14
WASP-113         0.24 0.31 0.41 0.13  0.25  0.31 0.38 0.17 0.40 0.14
KELT-7           0.20 0.27 0.33 0.16  0.20  0.27 0.32 0.19 0.33 0.16
WASP-141         0.33 0.21 0.39 0.15  0.34  0.21 0.39 0.16 0.39 0.15
KPS-1            0.43 0.17 0.45 0.13  0.44  0.16 0.44 0.16 0.45 0.13
HATS-47          0.53 0.10 0.54 0.09  0.52  0.11 0.52 0.11 0.53 0.10
LHS1815          0.44 0.45 0.44 0.45  0.50  0.50 0.44 0.46 0.44 0.45
WASP-95          0.36 0.19 0.38 0.16  0.35  0.20 0.39 0.17 0.39 0.16
TOI-132          0.31 0.36 0.31 0.36  0.32  0.36 0.31 0.36 0.31 0.35
K2-237           0.30 0.22 0.37 0.16  0.29  0.22 0.36 0.18 0.38 0.15
XO-6             0.23 0.23 0.36 0.14  0.23  0.23 0.33 0.18 0.36 0.14
WASP-35          0.31 0.21 0.37 0.16  0.31  0.21 0.37 0.17 0.37 0.16
HATS-68          0.23 0.30 0.40 0.13  0.24  0.30 0.36 0.18 0.39 0.13
HAT-P-55         0.34 0.21 0.39 0.16  0.34  0.21 0.38 0.17 0.39 0.16
KELT-24          0.21 0.30 0.35 0.15  0.21  0.30 0.33 0.19 0.36 0.14
WASP-124         0.30 0.22 0.37 0.16  0.30  0.22 0.36 0.18 0.37 0.16
HATS-28          0.38 0.20 0.42 0.14  0.37  0.21 0.41 0.16 0.42 0.14
WASP-142         0.30 0.24 0.40 0.13  0.30  0.24 0.36 0.19 0.39 0.14
WASP-13          0.29 0.23 0.40 0.13  0.31  0.22 0.37 0.18 0.40 0.13
HAT-P-70         0.23 0.19 0.24 0.16  0.22  0.19 0.18 0.25 0.24 0.16
WASP-50          0.38 0.19 0.43 0.14  0.40  0.18 0.42 0.16 0.43 0.14
HAT-P-9          0.28 0.23 0.35 0.16  0.22  0.29 0.35 0.18 0.36 0.15
WASP-19          0.38 0.19 0.41 0.14  0.37  0.20 0.40 0.16 0.41 0.14
HATS-44          0.47 0.14 0.46 0.13  0.47  0.14 0.45 0.15 0.46 0.13
WASP-96          0.38 0.19 0.42 0.14  0.38  0.19 0.41 0.16 0.42 0.14
WASP-101         0.25 0.24 0.35 0.16  0.26  0.24 0.34 0.18 0.36 0.15
HATS-22          0.50 0.12 0.50 0.11  0.50  0.13 0.49 0.13 0.50 0.12
WASP-167         0.19 0.28 0.34 0.13  0.19  0.28 0.30 0.20 0.34 0.14
TOI-157          0.38 0.20 0.43 0.13  0.40  0.19 0.41 0.17 0.43 0.13
WASP-17          0.25 0.23 0.37 0.14  0.25  0.23 0.34 0.18 0.36 0.15
TOI-677          0.28 0.22 0.36 0.16  0.28  0.22 0.36 0.17 0.37 0.15
WASP-169         0.24 0.33 0.26 0.34  0.23  0.32 0.26 0.34 0.39 0.13
KELT-20          0.22 0.18 0.24 0.15  0.22  0.18 0.16 0.25 0.23 0.16
WASP-120         0.21 0.29 0.38 0.13  0.21  0.29 0.34 0.19 0.38 0.13
WASP-71          0.24 0.30 0.26 0.31  0.24  0.30 0.26 0.32 0.26 0.31
HAT-P-18         0.50 0.12 0.50 0.11  0.50  0.12 0.49 0.13 0.50 0.12
HAT-P-12         0.48 0.13 0.51 0.10  0.50  0.12 0.52 0.11 0.52 0.10
XO-1             0.35 0.20 0.38 0.16  0.35  0.20 0.39 0.17 0.39 0.15
TOI-251          0.31 0.35 0.32 0.35  0.31  0.35 0.32 0.35 0.32 0.35
HATS-26          0.31 0.21 0.39 0.13  0.30  0.21 0.39 0.16 0.40 0.13
HATS-40          0.20 0.31 0.24 0.33  0.21  0.31 0.25 0.34 0.24 0.33
CoRoTID223977153 0.24 0.32 0.37 0.16  0.24  0.33 0.25 0.34 0.25 0.33
WASP-92          0.27 0.23 0.35 0.16  0.27  0.23 0.35 0.18 0.37 0.15
WASP-105         0.48 0.14 0.46 0.13  0.47  0.14 0.46 0.14 0.46 0.13
TOI-237          0.24 0.33 0.24 0.33 -0.08  0.11 0.23 0.32 0.23 0.32
HAT-P-34         0.21 0.31 0.37 0.14  0.21  0.31 0.35 0.17 0.36 0.15
WASP-72          0.21 0.33 0.25 0.35  0.22  0.33 0.26 0.35 0.25 0.35
HATS-66          0.19 0.30 0.36 0.14  0.20  0.30 0.35 0.17 0.36 0.14
HATS-25          0.34 0.21 0.41 0.14  0.35  0.21 0.40 0.16 0.41 0.14
TOI-1235         0.35 0.40 0.34 0.40  0.36  0.41 0.34 0.39 0.34 0.39
WASP-31          0.27 0.25 0.36 0.16  0.26  0.25 0.34 0.19 0.36 0.15
WASP-78          0.23 0.30 0.37 0.14  0.22  0.30 0.37 0.17 0.39 0.13
HATS-43          0.46 0.14 0.46 0.13  0.45  0.15 0.46 0.14 0.46 0.13
WASP-91          0.47 0.14 0.49 0.12  0.48  0.13 0.47 0.14 0.48 0.12
WASP-106         0.31 0.21 0.39 0.14  0.31  0.20 0.38 0.16 0.38 0.15
WASP-132         0.51 0.11 0.50 0.11  0.51  0.11 0.50 0.12 0.50 0.11
WASP-63          0.38 0.19 0.42 0.13  0.38  0.19 0.41 0.16 0.42 0.13
HAT-P-43         0.36 0.19 0.42 0.14  0.38  0.18 0.41 0.15 0.41 0.14
K2-261           0.28 0.36 0.28 0.36  0.28  0.36 0.28 0.36 0.28 0.35
HATS-2           0.43 0.16 0.45 0.13  0.44  0.16 0.44 0.15 0.45 0.13
WASP-117         0.31 0.21 0.37 0.16  0.30  0.21 0.38 0.16 0.38 0.15
HAT-P-66         0.31 0.22 0.40 0.13  0.31  0.21 0.39 0.16 0.40 0.13
WASP-46          0.35 0.21 0.39 0.16  0.34  0.21 0.40 0.16 0.41 0.14
Qatar-1          0.47 0.14 0.46 0.13  0.47  0.15 0.46 0.15 0.47 0.13
HATS-34          0.38 0.21 0.43 0.14  0.40  0.19 0.40 0.19 0.42 0.15
WASP-138         0.28 0.21 0.35 0.16  0.28  0.21 0.36 0.16 0.37 0.15
WASP-29          0.51 0.12 0.50 0.11  0.50  0.12 0.50 0.12 0.50 0.11
WASP-131         0.23 0.30 0.40 0.12  0.23  0.30 0.37 0.17 0.40 0.13
WASP-83          0.40 0.18 0.42 0.14  0.40  0.18 0.42 0.15 0.42 0.14
HATS-18          0.40 0.18 0.41 0.14  0.39  0.19 0.41 0.15 0.41 0.14
HATS-51          0.34 0.21 0.41 0.14  0.34  0.20 0.40 0.16 0.40 0.14
KELT-14          0.33 0.24 0.41 0.14  0.34  0.23 0.35 0.22 0.40 0.14


==> stellar_ascii_mrt.dat <==
Title: Empirical limb-darkening coefficients & transit parameters of known 
       exoplanets from TESS
Authors: Jayshil A. Patel and Néstor Espinoza
Table: Various stellar properties of our targets.
       The data was retrieved from the NASA Exoplanet Achieveon February 23, 
       2021.
================================================================================
Byte-by-byte Description of file: stellar_ascii_mrt.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1- 8  A8     ---    name    Name of the host star                         
10-15  F6.1   K      temp    [3036.0/8720.0] Effective temperature         
17-22  F6.3   ---    mh      [-0.35/0.47] Metallicity                      
24-28  F5.3   ---    logg    [3.58/5.06] Surface gravity (in log cgs units)
30-32  A3     ---    vturb   Microturbulent veocity                        
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
WASP-61  6250.0 -0.100 4.260 ...
WASP-130 5625.0 0.260  4.490 ...
HATS-13  5523.0 0.050  4.520 ...
WASP-156 4910.0 0.240  4.600 ...
NGTS-4   5143.0 -0.280 4.500 ...
WASP-190 6400.0 -0.020 4.170 ...
WASP-44  5420.0 -0.003 4.490 ...
TOI-892  6261.0 0.240  4.260 ...
WASP-82  6480.0 0.120  3.960 ...
TOI-540  3216.0 0.000  4.440 ...
WASP-22  6000.0 -0.050 4.500 ...
TOI-905  5570.0 0.140  4.500 ...
HAT-P-42 5743.0 0.270  4.140 ...
WASP-62  6230.0 0.040  4.450 ...
HATS-3   6351.0 -0.157 4.220 ...
LTT9779  5443.0 0.270  4.350 ...
K2-260   6367.0 -0.140 4.150 ...
TrES-3   5650.0 -0.200 4.570 ...
Qatar-10 6124.0 0.016  4.300 ...
WASP-144 5200.0 0.180  4.530 ...
HD221416 5080.0 -0.080 3.580 ...
WASP-182 5638.0 0.270  4.220 ...
HAT-P-5  5960.0 0.240  4.370 ...
WASP-15  6300.0 -0.170 4.350 ...
WASP-73  6030.0 0.140  3.930 ...
HD1397   5521.0 0.290  3.820 ...
K2-115   5657.0 -0.100 4.530 ...
WASP-161 6400.0 0.160  4.110 ...
HATS-24  6125.0 -0.229 4.370 ...
WASP-79  6600.0 0.030  4.200 ...
XO-3     6429.0 -0.180 3.950 ...
KELT-8   5754.0 0.270  4.080 ...
HATS-42  6060.0 0.220  4.200 ...
HAT-P-36 5620.0 0.250  4.420 ...
KELT-1   6518.0 0.131  4.250 ...
WASP-16  5700.0 0.010  4.490 ...
WASP-99  6150.0 0.210  4.300 ...
HD2685   6801.0 0.020  4.210 ...
WASP-121 6459.0 0.130  4.240 ...
HAT-P-50 6280.0 -0.180 4.070 ...
TOI-954  5710.0 0.215  3.960 ...
HATS-27  6438.0 0.090  4.110 ...
WASP-93  6700.0 0.070  4.200 ...
HATS-41  6424.0 0.470  4.140 ...
HATS-29  5670.0 0.160  4.390 ...
HATS-60  5688.0 0.335  4.150 ...
HAT-P-2  6380.0 0.180  4.160 ...
WASP-97  5640.0 0.230  4.450 ...
HATS-45  6450.0 0.020  4.300 ...
WASP-166 6050.0 0.190  4.340 ...
HATS-63  5627.0 0.081  4.350 ...
HAT-P-31 6065.0 0.150  4.260 ...
TOI-1728 3980.0 0.250  4.660 ...
L168-9   3800.0 0.040  4.040 ...
HATS-46  5495.0 -0.060 4.540 ...
TOI-481  5735.0 0.260  4.060 ...
LP714-47 3950.0 0.410  4.640 ...
XO-7     6250.0 0.432  4.250 ...
HATS-69  5137.0 0.377  4.500 ...
TOI-824  4600.0 -0.092 4.610 ...
HATS-14  5346.0 0.330  4.480 ...
HAT-P-69 7394.0 -0.069 4.110 ...
HATS-7   4985.0 0.250  4.540 ...
WASP-6   5450.0 -0.200 4.600 ...
WASP-66  6600.0 -0.310 4.300 ...
WASP-25  5750.0 -0.050 4.500 ...
WASP-43  4400.0 -0.010 4.490 ...
GJ1252   3458.0 0.100  4.890 ...
KELT-12  6279.0 0.190  3.890 ...
TOI-122  3403.0 0.000  4.880 ...
HATS-57  5587.0 0.268  4.480 ...
HATS-4   5403.0 0.430  4.510 ...
HD332231 6089.0 0.036  4.280 ...
CoRoT-19 6090.0 -0.020 4.070 ...
HATS-17  5846.0 0.300  4.420 ...
HATS-71  3405.0 0.170  4.770 ...
WASP-5   5700.0 0.090  4.390 ...
HATS-32  5700.0 0.390  4.400 ...
KELT-11  5375.0 0.170  3.700 ...
CoRoT-13 5945.0 0.010  4.460 ...
HATS-5   5304.0 0.190  4.530 ...
NGTS-1   3916.0 0.000  4.710 ...
WASP-153 5914.0 0.340  4.100 ...
HATS-16  5738.0 -0.100 4.240 ...
CoRoT-18 5440.0 -0.100 4.400 ...
WASP-135 5675.0 0.020  4.470 ...
HATS-39  6572.0 0.000  4.160 ...
HATS-70  7930.0 0.041  4.170 ...
WASP-4   5400.0 -0.070 4.470 ...
TOI-837  6047.0 -0.069 4.470 ...
HATS-33  5659.0 0.290  4.450 ...
CoRoT-12 5675.0 0.160  4.380 ...
HATS-55  6214.0 0.108  4.410 ...
WASP-159 6120.0 0.220  3.940 ...
TOI-169  5880.0 0.240  4.280 ...
WASP-150 6218.0 0.156  4.150 ...
WASP-119 5650.0 0.140  4.260 ...
WASP-48  5920.0 -0.120 4.030 ...
HATS-6   3724.0 0.200  4.680 ...
HAT-P-21 5588.0 0.010  4.330 ...
WASP-7   6400.0 0.000  4.230 ...
WASP-136 6260.0 -0.180 3.900 ...
HD219666 5527.0 0.040  4.400 ...
LHS3844  3036.0 0.000  5.060 ...
WASP-42  5315.0 0.290  4.510 ...
WASP-113 5890.0 0.100  4.200 ...
KELT-7   6768.0 0.000  4.500 ...
WASP-141 5900.0 0.290  4.260 ...
KPS-1    5165.0 0.220  4.470 ...
HATS-47  4512.0 -0.113 4.630 ...
LHS1815  3643.0 -0.120 4.770 ...
WASP-95  5830.0 0.140  4.360 ...
TOI-132  5397.0 0.160  4.480 ...
K2-237   6099.0 0.000  4.270 ...
XO-6     6720.0 -0.070 4.040 ...
WASP-35  5990.0 -0.150 4.400 ...
HATS-68  6147.0 0.210  4.080 ...
HAT-P-55 5808.0 -0.030 4.430 ...
KELT-24  6509.0 0.186  4.250 ...
WASP-124 6050.0 -0.020 4.440 ...
HATS-28  5498.0 0.010  4.480 ...
WASP-142 6010.0 0.260  4.130 ...
WASP-13  5950.0 0.000  4.060 ...
HAT-P-70 8450.0 -0.059 4.180 ...
WASP-50  5400.0 0.120  4.540 ...
HAT-P-9  6350.0 0.120  4.290 ...
WASP-19  5568.0 0.150  4.450 ...
HATS-44  5080.0 0.320  4.510 ...
WASP-96  5540.0 0.140  4.420 ...
WASP-101 6380.0 0.200  4.310 ...
HATS-22  4803.0 0.000  4.640 ...
WASP-167 7000.0 0.100  4.130 ...
TOI-157  5404.0 0.240  4.280 ...
WASP-17  6550.0 -0.250 4.200 ...
TOI-677  6295.0 0.000  4.290 ...
WASP-169 6110.0 0.060  3.960 ...
KELT-20  8720.0 -0.290 4.290 ...
WASP-120 6450.0 -0.050 4.040 ...
WASP-71  6050.0 0.150  3.900 ...
HAT-P-18 4803.0 0.100  4.570 ...
HAT-P-12 4650.0 -0.290 4.610 ...
XO-1     5750.0 0.020  4.510 ...
TOI-251  5875.0 -0.106 4.560 ...
HATS-26  6071.0 -0.020 3.940 ...
HATS-40  6460.0 0.010  3.920 ...
CoRoT-32 5970.0 0.000  4.670 ...
WASP-92  6280.0 0.000  4.260 ...
WASP-105 5070.0 0.280  4.200 ...
TOI-237  3212.0 0.000  5.040 ...
HAT-P-34 6442.0 0.220  4.210 ...
WASP-72  6250.0 -0.060 4.090 ...
HATS-66  6626.0 -0.017 4.060 ...
HATS-25  5715.0 0.020  4.350 ...
TOI-1235 3872.0 0.050  4.650 ...
WASP-31  6302.0 0.200  4.310 ...
WASP-78  6100.0 -0.350 4.100 ...
HATS-43  5099.0 0.050  4.540 ...
WASP-91  4920.0 0.190  4.300 ...
WASP-106 6055.0 -0.090 4.230 ...
WASP-132 4775.0 0.220  4.610 ...
WASP-63  5550.0 0.080  4.010 ...
HAT-P-43 5645.0 0.230  4.370 ...
K2-261   5537.0 0.360  4.210 ...
HATS-2   5227.0 0.150  4.480 ...
WASP-117 6040.0 -0.110 4.280 ...
HAT-P-66 6002.0 0.035  3.990 ...
WASP-46  5600.0 -0.300 4.490 ...
Qatar-1  5013.0 0.171  4.550 ...
HATS-34  5380.0 0.250  4.430 ...
WASP-138 6272.0 -0.090 4.250 ...
WASP-29  4800.0 0.110  4.500 ...
WASP-131 6030.0 -0.180 4.090 ...
WASP-83  5510.0 0.290  4.440 ...
HATS-18  5600.0 0.280  4.440 ...
HATS-51  5758.0 0.000  4.200 ...
KELT-14  5720.0 0.320  4.170 ...

